A 'Gibbs-Newton' Technique for Enhanced Inference of Multivariate Polya Parameters and Topic Models

Hyper-parameters play a major role in the learning and inference process of latent Dirichlet allocation (LDA). In order to begin the LDA latent variables learning process, these hyper-parameters values need to be pre-determined. We propose an extension for LDA that we call 'Latent Dirichlet allocation Gibbs Newton' (LDA-GN), which places non-informative priors over these hyper-parameters and uses Gibbs sampling to learn appropriate values for them. At the heart of LDA-GN is our proposed 'Gibbs-Newton' algorithm, which is a new technique for learning the parameters of multivariate Polya distributions. We report Gibbs-Newton performance results compared with two prominent existing approaches to the latter task: Minka's fixed-point iteration method and the Moments method. We then evaluate LDA-GN in two ways: (i) by comparing it with standard LDA in terms of the ability of the resulting topic models to generalize to unseen documents; (ii) by comparing it with standard LDA in its performance on a binary classification task.

==> Accuracy.Gibbs.10.1.dat <==
0.581279751428736	 0.05005933249190775
0.04320835431959602	 0.004534507741866707
0.021651018512252485	 0.0023416707537493205
0.15591525821935004	 0.010087789968892535
0.7210075791622929	 0.025428944788079
0.698131793366769	 0.0705577770239112
0.4006803296213588	 0.04077833061966224
0.41497144536543074	 0.008336825282154736
0.587140104240975	 0.031058669081596046
0.8735054298694864	 0.006098102129513117
0.0994287854951964	 0.0044987945343677865
0.14337280104941486	 0.00562176591689606
0.8991394614481768	 0.008346000982889623
0.835428408049566	 0.018662765534282477
0.4135016863526778	 0.01016642837543097
0.22641026115406293	 0.030422394938107167
0.3175512605968732	 0.001957087221711673
0.5005426995932358	 0.01168826902233383
0.7124496163434558	 0.03862777011386409
0.4763415477453341	 0.09314000325127464
0.774145235648065	 0.073597266138413
0.054573975258239926	 0.0028094816444792503
0.8277601292383032	 0.03770593107343556
0.8018010678652565	 0.018611748851537713
0.6746222404917294	 0.03716530828765441
0.3340113555023083	 6.488265526340964E-4
0.5670278876193573	 0.017555115729851467
0.5409459072303768	 0.022914196258305597
0.9481407858166305	 0.002738726087036625
0.9181616124538364	 0.028548853517131878
0.649462464393156	 3.56433926777866E-4
0.8065550380941603	 0.016596363696769423
0.8260458116483735	 0.056798974864726404
0.2101397182852508	 0.027793304485671078
0.24064448788465476	 0.0014730376260932154
0.30551850302798667	 0.008844712564778645
0.2368261768078922	 0.010559175443617397
0.0013849799542802188	 0.0012983321774139136
0.31931800765305307	 0.008148063900181135
0.12884347557368958	 0.002822794987597216
0.941694410087437	 0.03805090941420042
0.2712167993996213	 0.007971622933193256
0.7795899012527212	 0.02251711379156429
0.7258586500023971	 0.01445910916799964
0.9615472013346331	 0.027769193892570043
0.11742742838110132	 0.005222974246872986
0.7430815810510701	 0.005972231380765747
0.947246791742418	 0.032599837138815646
0.9689898011984369	 0.0052866786919256725
0.28056966942713957	 0.0059335780485511025
0.4454910462198296	 0.013354254560022927
0.9345537099247517	 0.0288830704339188
0.7532172190945539	 0.012880499367034393
0.9283281609647633	 0.01236873068577704
0.18859184629601766	 0.0016970225679851791
0.4990564626712891	 0.010620219825712707
0.20330820641952163	 0.028474927788370352
0.07676259368085492	 0.013782113968786064
0.64761736282365	 0.0016810851790430847
0.20744112397615766	 0.02484365948975631
0.4904282708218036	 0.05110919404101594
0.7176989809752661	 0.05210223621755439
0.5445977851839685	 0.005611915195696371
0.34225478866071446	 0.006230054321570311
0.7537978395242176	 0.013205973064728371
0.6240113403970846	 0.00890445033799403
0.0659627761377285	 1.8727528676693028E-4
0.7678177402118848	 0.03587003308947134
0.1321608560190497	 0.0016072383072305574
0.11880337695388477	 0.0065495460021745555
0.9015757874086366	 0.07055114662238915
0.2516450440759137	 0.0035648749867454588
0.5093051872933417	 0.08177044010069262
0.899341887603248	 0.030713429839411943
0.9290037470152072	 0.01492310191576185
0.3827190478761051	 0.018675046060807887
0.490908564859426	 0.014557425478576635
0.17850969140338047	 0.02096683863951554
0.5068347120101409	 0.014153443643107166
0.44754592264773896	 0.03401017537907158
0.12324508684902535	 0.0028433131733045236
0.6943698801335423	 0.010327037093227243
0.043339614828096784	 4.3088686304078305E-4
0.4452074971195664	 0.015762010138645255
0.06381581204054088	 0.008090961316655362
0.7703154874190516	 0.12742371964970445
0.41110646179069044	 0.04849481818421131
0.032138659854488605	 0.00874357120230801
0.8555418760855843	 0.10177575164040342
0.8840130536445205	 0.007098148348113509
0.5202415789470799	 0.03613840423662451
0.8464313106650735	 0.04612662956169411
0.7820980690853316	 0.018621862641344133
0.4805350933126874	 0.004745134051944322
0.4962686665992633	 0.011211581236518553
0.5558265713502734	 0.013732615196798914
0.5248513305306892	 0.01380238733525041
0.1884917744270045	 0.00920413155750846
0.37589538974881376	 0.003912488501864653
0.505417124428627	 0.010344686532159919
0.730573917859086	 0.022824362591102765
0.8437934982920263	 0.019423377774654638
0.42639393453441976	 0.0028937577567628714
0.04680589052315143	 0.003922362891920175
0.9952329455626772	 0.028664783217969725
0.02103316424297097	 0.006715524959501543
0.37310716769291263	 0.007825517034816709
0.3872263145594331	 0.005011451666088462
0.6542975427652504	 0.05173526919896321
0.7237016460991028	 0.019446829149723843
0.3028191303961012	 0.022802294183350558
0.06433022722587822	 0.006877591788835152
0.06406862296489346	 0.001307710639136872
0.17625849680244143	 0.00432104295677177
0.07216626279050609	 0.0020164347480114697
0.6127859100724596	 0.017978630758025083
0.505764337053376	 0.0237549546652408
0.6557830458131197	 0.03874658742948811
0.14883685676678238	 0.003857415132455938
0.5391664284392804	 0.007878594961909569
0.9925818902727803	 0.018268722566189277
0.6991793508421185	 0.0031207174205621913
0.701500192820736	 0.063785054395054
0.047250571705657385	 0.015875684610869856
0.1662236090272674	 0.0010172226260274086
0.4042181279901129	 0.004540602347866629
0.6135658141368601	 0.002098144187735018
0.11345741095400397	 0.016160262767882627
0.46725650405823793	 0.035828832624017204
0.609571564027694	 0.007655965227982842
0.7555641662274518	 1.7677619955636104E-4
0.660590413821568	 0.010451395760588511
0.5374965683019176	 0.04963965155924821
0.15463266025531264	 0.018142927813940973
0.4360982719722918	 0.050404193751007687
0.049815826495544835	 0.002058031663449915
0.6446031881445865	 0.0025846372287441355
0.8328271004606344	 0.03572793236208571
0.017224701766534456	 4.034579682118955E-5
0.30434696309796627	 0.011215025260598588
0.8911513595507621	 0.029735805164233464
0.0329240731195003	 6.700413175211722E-4
0.16568007736714052	 0.0027654163351624184
0.8991133271665449	 0.02682442921842554
0.6502266782256786	 0.005082423049110885
0.7886402599801013	 0.011007125473490809
0.3659058013005161	 0.017084971915287683
0.7002374335577791	 0.0022378282650277193
0.762522719540693	 0.035088090988878884
0.6655026776625094	 0.01448825128848441
0.4160001533223714	 0.03579868263334679
0.18446594398233307	 2.098376393245005E-4
0.09771897672228169	 0.0032441847779137167
0.04800865681799982	 0.0057135954473260114
0.7111853603953922	 0.02091123970486597
0.12535723240969499	 0.006589853201890178
0.3088009291834608	 0.0016205928807189185
0.26897025054756385	 0.010157754464480084
0.13857508905240412	 0.0020361241467498903
0.8074356042023602	 0.03480780954845397
0.7740851393731628	 9.730901473263831E-4
0.3558685287312404	 0.019734553778606
0.46599706495297033	 0.009699599185588659
0.5677397840552522	 0.034029204316331496
0.38683450282971255	 0.014620252098379471
0.21073894304707097	 0.029889489285807674
0.8789856445972976	 0.07920858543322973
0.9639586181065084	 0.025071359173098662
0.4632722638282596	 0.042811172675536247
0.7579014441590908	 0.014299453106764837
0.05097377055807695	 0.0064839604398998565
0.620884211043348	 0.007096699343811297
0.7125589552369299	 0.022429908635608453
0.41121234291664455	 0.0026492913662565787
0.20626634197322002	 0.011960667680485954
0.5493595863364769	 0.015173963365205378
0.40960728028237714	 0.037078416682446436
0.08018973573428034	 0.004100236485021974
0.2787775396095732	 0.005132617655067284
0.701198923457329	 0.006732481416410807
0.2781919873394727	 0.011078365336578688
0.7723547573903163	 0.020637049164031085
0.1417265285469257	 0.009682840174320168
0.2177497466133742	 0.030983731548200916
0.9387963957743171	 0.06014507327791385
0.003051279539734719	 0.0023020286015365578
0.22934762098649197	 0.01036900120106235
0.63441568242678	 0.006050210825044977
0.21087133759991994	 0.0048340002989746
0.8720229385648799	 0.015436284723559512
0.04912743625979987	 0.001355773752295182
0.04958129345999507	 0.002256711980928798
0.6510260025189053	 0.010430779101689103
0.06831991939119098	 0.0014694077888432605
0.2612908650069391	 0.0028757880730302388
0.5623303701846958	 0.03550279969830772
0.8806925579882328	 0.03313636036761647
0.6129367213896321	 0.00461233890543955
0.05979909248970816	 0.008815517656121069
0.20393153528992713	 0.0035317845896715716
0.6946666354351548	 0.018524330701900293
0.35518326479464357	 0.0035037444177647425
0.4043072673093111	 0.016052395683054832
0.26101541312019183	 0.002075296566724949
0.9127734203977107	 0.014954967092098204
0.037739179018540736	 0.003823558268625897
0.660864778764177	 0.020713382095969624
0.4887349333892683	 0.028501513432233616
0.08339589808781223	 0.006598487909493314
0.24732515966391944	 0.002151112519081788
0.6750703898104353	 0.027464553540671566
0.8222962058626068	 0.002377897091816905
0.2561860869693453	 0.004130836280319017
0.9549405223012166	 0.007060404870772974
0.3164827809008489	 0.006074727999225982
0.7462731163118702	 0.016529958634741493
0.63459785191409	 0.02036053632462942
0.18361168686617324	 0.0036864851125589515
0.7555633950992623	 0.030222628251771133
0.5623311041293694	 0.007022426722396946
0.37751662767381344	 0.008657634080592225
0.2619914858703728	 0.011126944915268444
0.7428223509293612	 0.007792027652669176
0.237841411987871	 0.0010354065858036443
0.9821421375735475	 0.03354693471054304
0.7771808661169035	 0.009481160191684657
0.29809199435837397	 0.00450470122850255
0.5059137402640256	 0.003210323607220955
0.08869567433357972	 0.035519937955854355
0.6634516275456214	 0.03067145578506536
0.5496173903322643	 0.015359508481485373
0.1857129388301776	 0.010920482258680697
0.8963627922813925	 0.01881068093093874
0.6110821913736629	 3.2990299236212994E-4
0.7931676849206202	 0.007583641687923137
0.006639794166241164	 2.2968687799098265E-4
0.48485455784941844	 0.018092736893153494
0.38115501208574754	 0.002530366982310628
0.6639407856283538	 0.0026272334000276842
0.8153784507937687	 0.0036104201378276413
0.06126985081314207	 0.0122310361723756
0.05674488626210106	 0.001857442797790508
0.8791795699374827	 0.0040787235096219066
0.09588720064201539	 0.003152970347630221
0.14121258076918008	 8.934969247664237E-4
0.25848596393462964	 0.006726501179037447
0.9210270148642706	 0.0553792593500948
0.3220797556898607	 0.02273953093211245
0.6357219173177737	 0.007405717748333429
0.5454472953139012	 0.04308415956026668
0.3683590143536961	 0.019809483648627946
0.17654549333292213	 0.0391192625329842
0.7336751508656637	 0.024423809228681037
0.7856198032227769	 0.0347764548144458
0.3801957667555653	 0.02420526655771027
0.9294201102857312	 0.030309275078364117
0.7317297563194518	 0.02329712645744353
0.7948080391768999	 0.002630740917660024
0.12689812132169065	 0.002200069374874103
0.08578929063849383	 0.0012426405934447826
0.7679972308355627	 0.02354970891845365
0.19727457288533956	 0.001513114375887109
0.03556371580350548	 0.0036640698192079435
0.3917940578370024	 0.020757175438895104
0.11997604979954934	 0.0016169085360537988
0.30900140134763676	 0.03526766770517037
0.3704014092087864	 0.025107712207288413
0.3641130584585096	 0.00343725930746297
0.4385118108713375	 0.03996780781716874
0.28366539856827844	 0.006873251176305384
0.7178537449331628	 0.011443320197919715
0.810016691683875	 0.016416501672542605
0.2449202729465073	 0.020954230197251927
0.6827181181069725	 0.06071617590593803
0.15064415788392727	 0.004054197341789828
0.5549297784018884	 0.0010251236146416876
0.6466627160103331	 0.07668653224355493
0.021743909269142714	 0.005474005785488168
0.30038696904223583	 0.010411238193253403
0.8351124525691294	 0.025886458850593708
0.02342161485053651	 0.0010122680445194716
0.8741528829129818	 0.001109579737237243
0.7313787557676995	 0.005115346517991726
0.8089293169820632	 0.01022126068569007
0.4485960610354732	 0.01174712349693785
0.23647952526634608	 0.018991708285707787
0.8737162929879929	 0.024299866752517274
0.003350814439644245	 0.004575789965932683
0.8452463301326151	 0.00924573439454579
0.8026228440077414	 0.03986646109666492
0.7843606136233542	 0.046337398350068226
0.35465534974719914	 0.037832437360810156
0.02978214915155253	 0.00167820787796448
0.9911912733804134	 0.037048881713589776
0.9360071181043896	 0.014009881634590604
0.14464784466596026	 0.02080578503345476
0.3535460763038043	 0.026224691325263616
0.9844557196917827	 0.0933092563330351
0.7920077945549876	 0.024596631409119607
0.04709765663784593	 5.278168011050646E-4
0.40925163753501936	 0.017566368266860366
0.6501849957275807	 0.008435220295631818
0.5048691860386842	 0.013738213735588645
0.35833251735003	 0.025463429773647628
0.6410958393546391	 0.052519942449823054
0.21506524982684783	 0.012493245311751444
0.9771674814013601	 0.018850971516959025
0.8238854521235874	 0.04188704688928391
0.5003158064407218	 0.022692319686844042
0.7604903742436626	 0.034790113104554266
0.01597329851815532	 0.0031346272434465087
0.5145885796135937	 0.03177224516530597
0.491457108733225	 0.056875901354951686
0.6062912604907346	 0.0024003354115595954
0.9179192025485498	 0.010813433725436083
0.23799232648702062	 0.008008359150352418
0.8944398403356505	 0.04394520218561038
0.07938598530414265	 0.007522833656483749
0.07233260394982532	 0.009636903965418747
0.022240581647881452	 2.5168815564903524E-4
0.03434936483561024	 1.2909195800631101E-5
0.859399124064008	 0.0035597215046776487
0.1757179027505843	 0.0032724244609766417
0.21278733522624338	 0.0034214283568695936
0.6838331688368653	 0.03378527299152001
0.8066472908025228	 0.027458528424483708
0.7571508636370795	 0.0809120239675648
0.22076088383841752	 0.005195752098792139
0.21953895822687997	 0.017006589199722533
0.32380914680119066	 0.01625464098065782
0.7413890588071353	 4.4312838736337845E-4
0.7257844381161354	 0.011346248902311284
0.5287902572016352	 0.02413006504795623
0.6360069552507905	 0.012314450810877564
0.5641753657535898	 0.004399917180868185
0.2628103079069348	 0.007235280557475243
0.2980050285870858	 0.005659596571365111
0.36792364588811866	 0.0267369942153321
0.6479000153424239	 0.04871844926745372
0.8356930365483332	 0.012000626002559245
0.2358684714048619	 0.00132619383336402
0.5711621930543834	 0.004977602584086416
0.22056672127262433	 0.0033943038232278344
0.6003504763155003	 0.0012237775698594744
0.5179319323499629	 0.010978919946235566
0.3032301554391016	 0.01998096682808642
0.16926404365920822	 0.006030165973817031
0.38978398571597916	 0.001048326551233214
0.8642953551717292	 0.139962957987123
0.1352790693736371	 0.0012232660313721555
0.6919608233348882	 0.017100142060212042
0.9714351911253629	 0.010701732299637334
0.786455403603127	 0.043390880782864905
0.958409075968729	 0.10664865844881122
0.6720069587140293	 0.00725371800447927
0.5502796150507503	 0.01664116098709656
0.8070019827927806	 0.005144318526478231
0.1876843232909915	 0.0013888441118329597
0.8304593541483899	 0.004177832913808577
0.9852702783416956	 0.021024759563912143
0.9722664763802538	 0.004608816584892539
0.43229176506906963	 0.012260421615676365
0.03942722569232027	 6.379747983002657E-4
0.393895674333147	 0.007482580916672532
0.8072466260558389	 0.015067648391262067
0.4064420113374415	 0.0017914342022040675
0.15149690565871	 0.003985728272424716
0.0781385002186159	 0.0022567006129599054
0.5278227861273705	 0.003918999098753817
0.011242998485297084	 7.450323965213657E-4
0.8238059186430211	 0.007571497465238219
0.38932046381104457	 0.004953808279308858
0.1681653086575723	 0.00962095670796942
0.15772101464597743	 0.0013628496958026093
0.9626253235542487	 0.015358961036080698
0.7279904537857952	 0.02876436608875199
0.42329210957695884	 0.03224994962718708
0.9214325355291602	 0.04875766867634268
0.05410934466027639	 0.003455199482671756
0.5951938705512502	 0.009064798353866088
0.2694508004084786	 0.012281834256482882
0.2805065268602185	 0.023261225168453137
0.681849084644718	 0.01261511713440211
0.7801392777644405	 0.054471821875052395
0.095325698429087	 0.0010813490343233728
0.8640266773921271	 0.018841575661001753
0.5926926031458303	 0.011497604782435222
0.8028187395298679	 0.045060652532262324
0.3455668999374989	 0.023987486719520446
0.7586484433937571	 0.014039324828446054
0.38663714032777063	 0.015094992543868313
0.7345520004405077	 0.008316724229884054
0.2968449010549744	 0.018495521944395965
0.25438684348557694	 0.007112921477403111
0.024861125835839326	 0.0014969914837376988
0.7637673517313452	 0.032145881769919504
0.04783963781565714	 0.002586089274902087
0.8986256120783567	 0.001801147828557892
0.4864517976193845	 0.030947808546310906
0.7512817815480339	 6.279295704449961E-4


==> Accuracy.Gibbs.10.50.dat <==
6.042128165152966	 0.0847666463785881
43.228244619693285	 0.46527057712392406
36.40420444183754	 0.7103870524639575
36.46990280443696	 0.627444617667841
3.915683118408786	 0.028226387076305315
34.72750046127811	 0.5422356392704089
48.758710847825334	 1.0745703987436386
16.603715653229877	 1.0725152318659248
16.628684822393385	 0.8474185889263772
24.600646834469092	 0.27506284752370647
34.86151023590773	 0.8360308237595788
2.0421935344741016	 0.05667261639888577
22.076028966296214	 0.4342475932153427
9.685773165364687	 0.12499307298108242
20.00610622104	 0.2921593670999201
23.32005427549873	 0.06397275302575522
48.55220666212842	 1.7819420129137455
0.16139846259523027	 2.511562431677383E-4
44.754062560465755	 0.055158174026210816
48.85539535857944	 0.7534540282036986
33.3976029360357	 0.560854806848802
36.37323548728803	 1.5685078702518496
2.707763973567384	 0.04756205370617739
13.65553099973505	 0.44303233722078517
10.204218228380114	 0.2879243449899018
31.68514263339068	 1.6591609755576862
49.01554271701003	 2.872758915720219
5.508628998087916	 0.041498401572624743
13.869641277545774	 0.0027618292382349807
46.98849277979157	 0.7699201910717903
43.253587512246334	 1.35358152116725
33.04212002818574	 2.184804106887178
47.74760288778903	 1.0471229056403004
26.46494712213565	 0.6715782495006053
15.634652136478861	 0.2975001418769825
14.10196708318663	 0.41237209687454524
18.562756480111208	 0.23106572390784308
30.39882921897863	 0.8651039634789051
31.774178058963642	 0.45558580466692433
3.4562932533796276	 0.003953270310240509
4.577147022732225	 0.12773091813187154
2.844705810455844	 0.08679180308605972
3.1035609689619603	 0.0014161502660501313
5.926350773060962	 0.06680666077566588
24.518155790121664	 0.3297121174375661
20.57620485960167	 0.3935002353773456
4.224592266755945	 0.046939154929680704
3.848366228340272	 0.02769978742533885
17.828985449809032	 0.557665852235349
38.86547327254731	 0.7894416040984424
15.689513058055226	 0.6357823316413942
39.67729544352763	 2.6442992345035137
44.10680596826954	 0.7232958615806595
48.31798473450724	 0.41376952586452376
21.96328833666506	 0.21265478492598078
37.62166747066455	 0.16019085575747738
35.456069445572325	 1.2157259408831536
9.435535579794818	 0.15337092151224496
25.571253995464872	 0.033741061737160294
29.33363604538123	 0.125244831032024
15.233221634151478	 0.23723267804454196
39.66428652135999	 0.35365382715801985
21.679636523549917	 0.5731245506656393
29.369839775090732	 0.6379131441228836
37.83125573189842	 1.867377897741136
37.32793346998509	 0.6484937387119629
45.24316361319433	 0.7931724962749129
0.5165367397848508	 0.002441402919698077
4.568755086990689	 0.09883017068265865
0.699455465514115	 0.022757429300883092
38.026194482318864	 1.5833552821811665
12.839455584252523	 0.13827121893440264
2.219562246365464	 0.13412394578867293
22.882573685363266	 0.06748972852404478
35.38839181840829	 0.43331412105056444
39.82287337170587	 0.43910666812762855
32.74454866702262	 1.1175515839015446
36.24739875651263	 1.2373526450678227
6.315073612956562	 0.11102900780423397
10.01289200937049	 0.14585599446944109
20.60084556582798	 0.26574232544079734
46.410668718594074	 0.0320499991404688
47.101315303248114	 0.5785519701164432
23.8419170559446	 0.3414539224171662
15.505034132856576	 0.41408032127085903
23.22975129744092	 0.21610708337545148
47.67795427913889	 1.0772932595992728
43.19440300864844	 0.6671699440136436
30.14936205870036	 0.5317925175693183
0.25325205618128566	 0.004375936699574257
36.650338978273034	 0.5023607726121639
38.58459341256513	 0.0353178454630978
9.371842778749395	 0.2546216120573259
21.82088949327361	 0.02971511818077488
43.05763230078498	 1.0843388311692692
32.45622338121469	 1.3551554856892452
6.386347501096912	 0.019020564628765335
40.85235585302285	 0.965946362560338
36.19046220865134	 0.3070311674374935
8.408169110061209	 0.26355209943130653
14.860348030939264	 0.40078947498641604
37.71748184458478	 0.7109350612547374
2.4296208126177996	 0.0021109250904252086
2.283610127573504	 0.016868266604437743
45.94050507812754	 1.3888008029621162
20.975131821712534	 1.1592125165524365
41.411230798799224	 2.679000567871327
0.6778475228177427	 0.04416292351063489
34.66571851683187	 0.9593876355021251
8.647860793636491	 0.2877548391998417
3.048931671222838	 0.13957908106802464
1.1247710213556028	 0.023710294184145386
34.7053441258909	 0.1303645517055756
7.5627751529827485	 0.20791546440221254
44.91237677304821	 1.0871055931935274
38.832991238985834	 0.9276345267015955
4.5438537789009805	 0.08250072323496038
10.555898854605623	 0.2668406336042395
14.990666156670828	 0.3638594213442694
31.78492527372227	 0.6061105806049234
45.26193844299221	 1.5653278317738781
41.09464921357812	 1.0425822872787904
40.8504524943671	 1.3328627798801733
8.180587716964494	 0.08666826561481678
6.5967272140435185	 0.11196555056186952
32.35757708689274	 1.8455454657843262
27.146946661643977	 1.1235422457705049
18.28289744849877	 0.24520405324941308
2.147399066102823	 0.09106625605313878
23.26679944703052	 0.7697147077906088
39.39494808775212	 0.9686153695093225
24.43449161725312	 0.7386580026726755
48.732516613523714	 1.439686967903505
30.030240010182762	 0.35146356250760746
28.072528432585838	 0.22578079308215493
24.158776804327058	 0.4334059728508777
40.992172307780095	 0.2998517603018982
16.03316592809062	 0.22029143664603268
16.939690770690863	 0.014479701735481854
29.118057329509	 0.9366234451380393
3.0913082622046337	 0.017851693149585124
36.257240192200065	 0.6022415867726849
21.29478169880607	 0.051316084390414574
36.53845714716999	 1.5018921966100507
44.611147207039586	 1.5566824661607939
20.160827184848262	 0.2295179366951352
44.11001707110792	 0.33481857220532163
30.41019422349061	 0.4424168443342609
34.54308379305616	 0.4326828861780996
15.23823300093059	 0.42943998613429457
22.674416187263624	 1.0555945546917194
6.775502344284506	 0.008485307975482748
27.430969872581812	 0.01285790393978914
14.783990585859923	 0.5238444195693504
1.5157775739650048	 0.03321809577554102
43.37195490524156	 0.08740950471749898
45.43171879591662	 2.3968291360017346
31.951369686704744	 0.3581182439578683
45.38025171083584	 0.8438430748782793
48.57100737532095	 0.6389288989186994
18.22011170326737	 0.022370775089193273
32.67022173332572	 2.0742237646770185
11.089930342086618	 0.16374771011277645
29.09035658400153	 0.30245260905347493
11.977744229491616	 0.09464461314944295
31.7854947341829	 1.10855737017933
40.12412055341092	 0.33309262883241786
28.66271470523697	 0.41147145570972654
21.35404949436991	 0.38478604100222213
14.512819525635996	 0.1146846688248111
3.811098624904746	 0.11046946447221506
24.06512891434387	 0.008521979710213401
31.675373181476708	 0.23961972378747376
47.492166860815246	 0.3655303139201109
22.70582207151844	 0.638741532432892
39.60262605208715	 1.204545798255829
24.87521140522584	 0.367665453205575
35.4623831691079	 0.45894941211067675
16.504574588963493	 0.1701129003774895
5.684313693083714	 0.41122630501962476
25.239011174770226	 0.0011600938982816444
2.643589771799282	 0.02656844144291659
42.921931029752045	 0.4925219916330619
41.06695806413602	 0.15548334776654826
17.044089363950178	 0.20564740697463435
30.363910604792014	 0.06582188931614397
49.436242629299194	 0.33918913648660265
5.5455424312193085	 0.025340172546799877
11.06121056390339	 0.12095982758132529
3.6050928402929614	 0.07956736498481876
13.989984882351491	 0.05297712587785064
31.582954621762525	 1.1816773166539036
33.92699713506768	 0.7161421812319517
28.743412626449427	 0.04259920008917817
5.093871938917727	 0.06931333367923376
25.949428911209697	 1.399174448770772
4.754333028660857	 0.25009301398046535
34.55161013521735	 0.4181255507520163
20.59258739763604	 0.1617344105844758
24.110504355898073	 0.441477846918918
13.273176700213401	 0.008424414951921477
0.5371415947668157	 8.420440361637249E-4
19.533831864168675	 0.20735692325038357
39.19277924945755	 0.2151984923581125
42.087202988491896	 0.030997104989758384
41.801449678174	 0.5450973100820704
16.117471547871542	 0.03970204560133084
40.89268338784412	 0.8122605953637674
11.254476603431796	 0.8887317768524348
40.69075880732926	 2.8954613689415822
16.80566692789649	 1.6012508617906889
27.98851145232719	 0.7850739715023138
26.938043053767537	 0.3971949505496788
2.9736548674186345	 0.21681375888255205
48.08048540609463	 3.4345555580730647
9.016179484042269	 0.6097210763897127
36.200012790973865	 0.44404554814986597
6.827882295710869	 0.14371765454636076
34.202793927876684	 0.46283566916518737
41.74164895343773	 0.5068309840257754
6.695493236977729	 0.13397796859320188
21.48744553588517	 0.27532836401597294
10.732621965276156	 0.1635191214349927
12.224907621441233	 0.17864219998325304
2.520473582060778	 0.060398287891827884
35.64534286612987	 0.5458876600548308
19.577272492898967	 0.22532125390071656
32.129304160165326	 0.34183716796295727
5.453966818833022	 0.029390541346771215
8.688826920903598	 0.23164983697593478
38.641636249631176	 0.9990562662609577
14.700516865052437	 0.30932218973508263
34.573297408933776	 0.55024949876438
41.060039928079526	 1.2189214579658767
3.93511905438817	 0.009853207463836888
33.33365662551176	 0.4280392256660619
32.962362061245074	 1.1017835863132213
18.21279804628085	 0.5346181642230867
26.68795163812232	 0.5967272418775096
45.486770222013504	 2.0006137516505476
24.63052808560081	 0.2776285730444954
44.17596648914549	 0.2990358522145158
38.293167657001895	 3.126840112847198
49.19058440481236	 0.6100648742117016
31.21388440787297	 0.258431812448741
1.1844130952723464	 0.028231795269291204
36.75913904787112	 0.8870734663265054
37.40594687626268	 0.7406766715749953
13.585227702727359	 0.033462679936533846
3.6519264105288385	 0.5272670581006458
37.89494559640794	 0.17562344822093223
44.924577014494105	 0.10283456419033854
22.656673386251796	 0.21148060567082183
13.012755631178047	 0.31277911738544617
28.119087037002284	 0.6913246840509828
34.520874402534396	 0.12844767661849943
47.39686089502222	 0.7107668136739917
1.49829046652325	 0.05559023391808027
7.1932727966790395	 0.014065258371762646
43.090041231683266	 0.3002650451004598
16.184787647270493	 0.1603508808266021
41.25750129586464	 0.8166795720775468
32.259392340132685	 0.2673471570334627
44.70659987571034	 0.8123819146039608
44.142897186478166	 0.6726814334973312
10.60543593310218	 0.2704282636005484
47.04227044233215	 1.9111024866804343
8.442462275536677	 0.16541009419339936
33.44571386940907	 1.1835713693482148
10.757450015225151	 0.15589745965444557
19.69032095667615	 0.3953862716632166
21.47987665438857	 0.3762223810450429
28.48171149088555	 0.6407877203497137
44.94295612478934	 0.3689006986145742
47.897184383726895	 0.47066150824886677
12.490597088657152	 0.25818912301518715
47.524166114846075	 0.7140613371704987
24.137922037316066	 0.41460017855443354
12.770525742085553	 0.6926160164046635
10.815868073726104	 0.10670433698656012
4.675263214819775	 0.018256477886979816
26.78376933716629	 0.4235415165010572
15.615927476893754	 0.14514493956373897
49.93615479322215	 1.046594133666325
12.080696612723901	 0.1619646764133016
46.09049486022075	 1.911271520999712
15.783288878076608	 0.5546239595159257
30.765076168912202	 1.6424206289451746
19.40742318559553	 0.44008077440774684
1.267464190008294	 0.04453746650014745
22.25457140216874	 1.2649690943999055
13.909938215352947	 0.27349733505851503
23.58788696461241	 0.1593661348280122
35.3532058219627	 0.485302802686185
23.246937628565757	 0.2633030063207933
12.185421425167942	 0.7519322158660593
5.239735599915363	 0.06613743175008935
22.83669769756822	 0.04429253561602309
32.59854068894065	 0.1150577280582823
45.30953195458336	 0.6622837359306715
27.71026725904721	 0.6605952139926892
47.31787570295246	 1.0760248705312634
0.8487098120639469	 0.03227680750061035
46.957969178609474	 0.9356643644638041
4.930559888270169	 0.13406478257298904
6.100205400344488	 0.32631963533757435
28.313109483798833	 0.8373948339303148
37.15693926082647	 1.1956624460977068
22.781066504240332	 0.055774687634691844
46.55280514119368	 0.02529868755278386
48.79804729684993	 2.9072131379800155
7.547938536836396	 0.4619708720598039
26.046906422556198	 0.036849828099363435
11.619209800538155	 0.03536918610160278
37.15492185429919	 0.19356603306876252
13.262142554719603	 0.29786718552806235
49.97315027956543	 1.0350380525256
35.01577096717199	 0.15448967338330277
43.49303327757401	 0.019687484225876517
46.2942109423237	 0.2704817610429018
3.200825310309435	 0.012611357108303967
31.659600062839715	 0.06856318035119457
11.525654366952626	 0.15105360624442632
22.113835777259617	 0.30002091643724427
36.62371558047742	 0.05010928771306311
27.351845098558076	 0.00562999186275448
20.670063835195425	 0.10307577791814637
46.28260830539847	 0.1623340667951112
15.859267883247197	 0.6861523935475748
34.76057047378629	 0.22869170592907295
32.97133073934312	 0.573582161335338
6.993754772757582	 0.13567681684211852
45.92876529293295	 0.4223509209554095
41.543135664968375	 0.16799387368619279
12.312613669118516	 0.7441789084166448
37.597135396881896	 0.9000902659588945
21.145380162367765	 0.7778763771044375
10.453567390204766	 0.1378890296450237
3.6617832149567375	 0.06600332467839243
12.309002776597676	 0.14623423607111263
45.80296636709144	 0.40890642061851423
3.1703729067972306	 0.14419768351937723
20.51678299513606	 0.07890453245173035
10.941508765536812	 0.4078044405359922
4.963822687102148	 0.08102042983915858
33.861681235983774	 1.0169875066899934
10.103420847217027	 0.19201855453904315
43.73256122574985	 1.384368452810108
3.836259211409682	 0.05198679662440053
9.394530028057495	 0.24218091744689296
37.34166895546208	 1.9631260997434197
31.513083243343328	 0.7795268441774468
20.719233607612388	 0.09524699216698451
43.731890852212864	 0.22212395657681583
43.30020492586113	 1.3604331659881623
2.122383479358747	 0.02024289951576108
30.02371075280258	 0.6777499201977477
13.113165753772616	 0.32080733096525016
39.080236877456834	 0.27488045857457166
21.29628899988084	 0.36849059127863626
10.479221821148494	 0.9952073287647867
18.588474574551643	 0.9213216430822797
21.157985849201356	 1.1098238315768718
36.09279276573291	 0.6635761412511769
17.007315415707318	 0.15930427089912413
42.48273279268052	 0.2497870720349198
6.010898648714358	 0.10326813416669456
32.779036075924964	 1.202236004375031
8.54673073211849	 0.054853447165370994
8.15664360210423	 0.09885510011002552
35.60085688289797	 3.6925438236642307
49.667657063719	 1.7848353838881934
5.164561633551568	 0.10466795248669403
6.350485802798928	 0.10121088020772717
38.040779769685926	 0.2514644997749542
26.710202235479574	 0.013474670193140525
41.57210391608421	 1.2096693318457312
47.47987102388601	 0.10974427754743488
18.656707361627266	 0.521868217216614
4.289253193695519	 0.2752048649111609
27.135363313768323	 1.8209479476574053
37.632930611092895	 0.12453579651087665
22.42264003796955	 0.6733259377063376
45.98835174580769	 0.457154093543771
1.8131023606923424	 0.03782236635059677
4.224726880361418	 0.03996993212164224
16.991888696903356	 0.04901049631039811
24.940103400204066	 0.1347520861079694
9.33667730513198	 0.16223735782106097
13.954295044233172	 0.6067219284238377
18.788892257929074	 1.0409772284264918
22.248138457231022	 1.251810100998025
19.797531584654298	 0.8763012947383437
25.318510679981816	 1.3257487461380038
46.14393762429677	 0.24088155643579512
16.45478379516302	 0.3982268788825607
19.991986089877734	 0.13288878507383117
24.839947376850308	 0.17828192567886347
19.631774834033212	 0.006319916868939401
37.94929343004581	 0.6669356403713422


==> Accuracy.Minka.10.1.dat <==
0.581279751428736	 0.050056178282307906
0.04320835431959602	 0.004534574299575482
0.021651018512252485	 0.002341700869206726
0.15591525821935004	 0.01008749287887345
0.7210075791622929	 0.025435350095499798
0.698131793366769	 0.07056117739888734
0.4006803296213588	 0.04077938036866968
0.41497144536543074	 0.008338615032774055
0.587140104240975	 0.031056294512350924
0.8735054298694864	 0.006103993272217112
0.0994287854951964	 0.004498676509161276
0.14337280104941486	 0.0056220146541303695
0.8991394614481768	 0.008354317097258535
0.835428408049566	 0.018670211057734587
0.4135016863526778	 0.01016766432785765
0.22641026115406293	 0.03042285220932872
0.3175512605968732	 0.0019579557213293963
0.5005426995932358	 0.011686376390526554
0.7124496163434558	 0.038624102803951676
0.4763415477453341	 0.09313871324806838
0.774145235648065	 0.07360331542198006
0.054573975258239926	 0.002809544614930222
0.8277601292383032	 0.037712728282718766
0.8018010678652565	 0.01860658222422573
0.6746222404917294	 0.03716235214096186
0.3340113555023083	 6.496074839902888E-4
0.5670278876193573	 0.017553099059258948
0.5409459072303768	 0.02291692540950807
0.9481407858166305	 0.0027305668621427914
0.9181616124538364	 0.028541608530979312
0.649462464393156	 3.59480788885147E-4
0.8065550380941603	 0.016601305539982625
0.8260458116483735	 0.056805067558514555
0.2101397182852508	 0.027793875904212756
0.24064448788465476	 0.0014735589354542
0.30551850302798667	 0.008844251017393945
0.2368261768078922	 0.010559501763451218
0.0013849799542802188	 0.001298335353719462
0.31931800765305307	 0.00814754107131771
0.12884347557368958	 0.00282290707901231
0.941694410087437	 0.03805755070504746
0.2712167993996213	 0.007972293121325524
0.7795899012527212	 0.022523917174852803
0.7258586500023971	 0.014455975272610888
0.9615472013346331	 0.027777246980235537
0.11742742838110132	 0.0052232244500054065
0.7430815810510701	 0.0059664942826928025
0.947246791742418	 0.03259225612703309
0.9689898011984369	 0.005279294530903478
0.28056966942713957	 0.005932805897878424
0.4454910462198296	 0.013352489127205658
0.9345537099247517	 0.02887558133681567
0.7532172190945539	 0.012885796503402158
0.9283281609647633	 0.01237660601500501
0.18859184629601766	 0.0016974534734844338
0.4990564626712891	 0.010617527712713404
0.20330820641952163	 0.028475404419226774
0.07676259368085492	 0.013782055540341481
0.64761736282365	 0.0016835187042937294
0.20744112397615766	 0.024843932753830178
0.4904282708218036	 0.05110711287359704
0.7176989809752661	 0.05209769023658195
0.5445977851839685	 0.005609816129152456
0.34225478866071446	 0.006229361114210019
0.7537978395242176	 0.013209735456040761
0.6240113403970846	 0.008901109141499997
0.0659627761377285	 1.8718269403607268E-4
0.7678177402118848	 0.035864709232256486
0.1321608560190497	 0.0016070267973432306
0.11880337695388477	 0.006549743694743065
0.9015757874086366	 0.07054552096258027
0.2516450440759137	 0.0035653243485935793
0.5093051872933417	 0.08176946263486085
0.899341887603248	 0.030709697200017816
0.9290037470152072	 0.014917272145737015
0.3827190478761051	 0.01867390945595826
0.490908564859426	 0.014555623308595111
0.17850969140338047	 0.02096715070539057
0.5068347120101409	 0.014151773320274674
0.44754592264773896	 0.03401161536291902
0.12324508684902535	 0.0028431728825383945
0.6943698801335423	 0.010330844322309463
0.043339614828096784	 4.309274252686998E-4
0.4452074971195664	 0.015760667903690906
0.06381581204054088	 0.008091067814822273
0.7703154874190516	 0.12743020502608282
0.41110646179069044	 0.04849642553346245
0.032138659854488605	 0.008743608675701002
0.8555418760855843	 0.1017821354340731
0.8840130536445205	 0.007103690048775535
0.5202415789470799	 0.03614053039549525
0.8464313106650735	 0.04613151802441062
0.7820980690853316	 0.018616974503277484
0.4805350933126874	 0.004746968355680226
0.4962686665992633	 0.011212986160281657
0.5558265713502734	 0.013734434868283851
0.5248513305306892	 0.013804737539886092
0.1884917744270045	 0.009204528428675057
0.37589538974881376	 0.003911317868929898
0.505417124428627	 0.010342713552044969
0.730573917859086	 0.022820363343651562
0.8437934982920263	 0.019417157523560324
0.42639393453441976	 0.002895488134271762
0.04680589052315143	 0.003922309383939122
0.9952329455626772	 0.028656289556387216
0.02103316424297097	 0.006715510685674653
0.37310716769291263	 0.007826482262878243
0.3872263145594331	 0.00500987685790838
0.6542975427652504	 0.05174043358619684
0.7237016460991028	 0.01945311665836913
0.3028191303961012	 0.02280151177906342
0.06433022722587822	 0.006877700252969757
0.06406862296489346	 0.0013077861720365985
0.17625849680244143	 0.004320585688499745
0.07216626279050609	 0.00201635672426205
0.6127859100724596	 0.017982064047673885
0.505764337053376	 0.023757292868908264
0.6557830458131197	 0.03875158612349028
0.14883685676678238	 0.0038571164446248862
0.5391664284392804	 0.007875685986219128
0.9925818902727803	 0.01827572461009841
0.6991793508421185	 0.0031172386188234036
0.701500192820736	 0.06378216088423427
0.047250571705657385	 0.01587575265192205
0.1662236090272674	 0.0010169505395085932
0.4042181279901129	 0.004539680161093129
0.6135658141368601	 0.0021009189456867583
0.11345741095400397	 0.016160513511090574
0.46725650405823793	 0.03582706370095118
0.609571564027694	 0.007652697864159341
0.7555641662274518	 1.726407606179592E-4
0.660590413821568	 0.01044747499401022
0.5374965683019176	 0.04964221933909785
0.15463266025531264	 0.01814271137608059
0.4360982719722918	 0.050406259978236445
0.049815826495544835	 0.0020579790000853915
0.6446031881445865	 0.00258136523283814
0.8328271004606344	 0.0357343956099605
0.017224701766534456	 4.0361222746129743E-5
0.30434696309796627	 0.011215860987767556
0.8911513595507621	 0.029730450092239402
0.0329240731195003	 6.700167988599737E-4
0.16568007736714052	 0.0027652175459499106
0.8991133271665449	 0.026819691217839003
0.6502266782256786	 0.005079943369532436
0.7886402599801013	 0.01100343832229056
0.3659058013005161	 0.017086001581901267
0.7002374335577791	 0.0022339877934702823
0.762522719540693	 0.03509327202555701
0.6655026776625094	 0.014485578194683213
0.4160001533223714	 0.035800020192029436
0.18446594398233307	 2.0962808931920818E-4
0.09771897672228169	 0.003244112428633289
0.04800865681799982	 0.005713570230585219
0.7111853603953922	 0.020916954065406723
0.12535723240969499	 0.006589756860067367
0.3088009291834608	 0.0016200865304345502
0.26897025054756385	 0.010157057861547858
0.13857508905240412	 0.0020363863390301107
0.8074356042023602	 0.03480198445089777
0.7740851393731628	 9.680572379873187E-4
0.3558685287312404	 0.01973349456227491
0.46599706495297033	 0.009700721860044392
0.5677397840552522	 0.034031171511692104
0.38683450282971255	 0.014619268861499668
0.21073894304707097	 0.029889876446016594
0.8789856445972976	 0.07921378033194881
0.9639586181065084	 0.025078113514847344
0.4632722638282596	 0.04281283162102134
0.7579014441590908	 0.01429407142115835
0.05097377055807695	 0.006483893720928134
0.620884211043348	 0.007099857174508006
0.7125589552369299	 0.02242615829324912
0.41121234291664455	 0.002650296922211026
0.20626634197322002	 0.011960993374215384
0.5493595863364769	 0.015176068334310067
0.40960728028237714	 0.037079723416625576
0.08018973573428034	 0.004100314225389132
0.2787775396095732	 0.005133536269553374
0.701198923457329	 0.006735952207236773
0.2781919873394727	 0.011077860292998287
0.7723547573903163	 0.020630648795557094
0.1417265285469257	 0.009682671418297428
0.2177497466133742	 0.030984214042636654
0.9387963957743171	 0.06015311628873454
0.003051279539734719	 0.002302032230946296
0.22934762098649197	 0.010368725240139043
0.63441568242678	 0.006046597834442613
0.21087133759991994	 0.004833608132011641
0.8720229385648799	 0.015443005947514354
0.04912743625979987	 0.001355834624479281
0.04958129345999507	 0.0022566383402044046
0.6510260025189053	 0.010433761564699107
0.06831991939119098	 0.0014693457499296153
0.2612908650069391	 0.002875455389290682
0.5623303701846958	 0.035504686811907216
0.8806925579882328	 0.033144957332568614
0.6129367213896321	 0.004616560099539591
0.05979909248970816	 0.008815453500740013
0.20393153528992713	 0.0035321542307531206
0.6946666354351548	 0.018527116802434462
0.35518326479464357	 0.0035044493621044226
0.4043072673093111	 0.016054478106340586
0.26101541312019183	 0.002074812468251752
0.9127734203977107	 0.014960976919009994
0.037739179018540736	 0.00382359776891647
0.660864778764177	 0.02071679422167727
0.4887349333892683	 0.02850343630641894
0.08339589808781223	 0.006598436109198566
0.24732515966391944	 0.0021514302403694563
0.6750703898104353	 0.027461805355166846
0.8222962058626068	 0.0023826350684866826
0.2561860869693453	 0.004131256419726337
0.9549405223012166	 0.007053291708503218
0.3164827809008489	 0.006073819414922965
0.7462731163118702	 0.01653492556754599
0.63459785191409	 0.020357298026993043
0.18361168686617324	 0.0036867361403525034
0.7555633950992623	 0.0302264602628457
0.5623311041293694	 0.0070240397552086
0.37751662767381344	 0.008656941856617972
0.2619914858703728	 0.011126602172692457
0.7428223509293612	 0.007789098105947301
0.237841411987871	 0.0010347601995107925
0.9821421375735475	 0.03355405690515845
0.7771808661169035	 0.009485572143295595
0.29809199435837397	 0.004505441785634778
0.5059137402640256	 0.003208819110783856
0.08869567433357972	 0.03552005757087344
0.6634516275456214	 0.030669029448223584
0.5496173903322643	 0.015362446336093072
0.1857129388301776	 0.01092017823042954
0.8963627922813925	 0.018818014209139866
0.6110821913736629	 3.332758022459581E-4
0.7931676849206202	 0.007579520834272935
0.006639794166241164	 2.2967796951327366E-4
0.48485455784941844	 0.01809492224384235
0.38115501208574754	 0.0025313889188852134
0.6639407856283538	 0.0026240900646864462
0.8153784507937687	 0.003604949048339634
0.06126985081314207	 0.012231173691511762
0.05674488626210106	 0.0018575452549038224
0.8791795699374827	 0.004084867317579177
0.09588720064201539	 0.003153065302757274
0.14121258076918008	 8.936486694927359E-4
0.25848596393462964	 0.0067261212226426
0.9210270148642706	 0.05537515553910366
0.3220797556898607	 0.022740175796456152
0.6357219173177737	 0.007401082855086671
0.5454472953139012	 0.04308719663768745
0.3683590143536961	 0.019808213557352017
0.17654549333292213	 0.03911966219712312
0.7336751508656637	 0.024420085180969053
0.7856198032227769	 0.03478186205553213
0.3801957667555653	 0.024206692786645556
0.9294201102857312	 0.030315910898598086
0.7317297563194518	 0.023293353931287952
0.7948080391768999	 0.0026354407597785068
0.12689812132169065	 0.0022001920273051756
0.08578929063849383	 0.0012425396183459586
0.7679972308355627	 0.023542941877512602
0.19727457288533956	 0.0015136120153467492
0.03556371580350548	 0.003664122200467322
0.3917940578370024	 0.020756287482038616
0.11997604979954934	 0.0016171444675029956
0.30900140134763676	 0.035266798536589816
0.3704014092087864	 0.02510877953630819
0.3641130584585096	 0.003436167503271803
0.4385118108713375	 0.03996972294380585
0.28366539856827844	 0.006874002823134329
0.7178537449331628	 0.011439721645298495
0.810016691683875	 0.016421518362264353
0.2449202729465073	 0.020953881898162996
0.6827181181069725	 0.06071370652881247
0.15064415788392727	 0.004054456284462493
0.5549297784018884	 0.0010227411509372564
0.6466627160103331	 0.07668441731430886
0.021743909269142714	 0.005473986845537772
0.30038696904223583	 0.010412026795487916
0.8351124525691294	 0.025881731308897038
0.02342161485053651	 0.0010122963553144335
0.8741528829129818	 0.0011146227899686556
0.7313787557676995	 0.0051188927506518045
0.8089293169820632	 0.01021634235484592
0.4485960610354732	 0.011745413693531881
0.23647952526634608	 0.0189921574580178
0.8737162929879929	 0.0242929267431915
0.003350814439644245	 0.004575795895212781
0.8452463301326151	 0.009250786755010676
0.8026228440077414	 0.0398611488583952
0.7843606136233542	 0.04633223287154942
0.35465534974719914	 0.037831563047224404
0.02978214915155253	 0.0016781919146560548
0.9911912733804134	 0.037041399482117376
0.9360071181043896	 0.014017318008522572
0.14464784466596026	 0.020806035516387267
0.3535460763038043	 0.02622411621229248
0.9844557196917827	 0.09331621457845896
0.7920077945549876	 0.02459187074745739
0.04709765663784593	 5.27886055776465E-4
0.40925163753501936	 0.017567219698434167
0.6501849957275807	 0.008431588910500887
0.5048691860386842	 0.01373643847033762
0.35833251735003	 0.025462954274197813
0.6410958393546391	 0.052518318370936345
0.21506524982684783	 0.012493648316889705
0.9771674814013601	 0.01884542899850372
0.8238854521235874	 0.041882580155894966
0.5003158064407218	 0.022695498115732127
0.7604903742436626	 0.03479766654684491
0.01597329851815532	 0.0031346106208662763
0.5145885796135937	 0.03177495321149182
0.491457108733225	 0.05687776355394647
0.6062912604907346	 0.0023969457786933157
0.9179192025485498	 0.010806580828729984
0.23799232648702062	 0.00800794568086785
0.8944398403356505	 0.04395165452207528
0.07938598530414265	 0.007522928996618911
0.07233260394982532	 0.009636841635316001
0.022240581647881452	 2.516687358831808E-4
0.03434936483561024	 1.2938379575277992E-5
0.859399124064008	 0.003565348795074197
0.1757179027505843	 0.0032721304258511164
0.21278733522624338	 0.003421842029351252
0.6838331688368653	 0.0337905514674941
0.8066472908025228	 0.027464721049892393
0.7571508636370795	 0.08091827325503809
0.22076088383841752	 0.005195248972968247
0.21953895822687997	 0.017007118928245857
0.32380914680119066	 0.016255455384275252
0.7413890588071353	 4.455295622666222E-4
0.7257844381161354	 0.011348611148945809
0.5287902572016352	 0.024128473106878157
0.6360069552507905	 0.01231915001684758
0.5641753657535898	 0.004396328781321346
0.2628103079069348	 0.007235745948443173
0.2980050285870858	 0.005660177809136413
0.36792364588811866	 0.026735678827743137
0.6479000153424239	 0.04871580870650338
0.8356930365483332	 0.012006081198282503
0.2358684714048619	 0.0013259047167833993
0.5711621930543834	 0.004974374545837268
0.22056672127262433	 0.0033937488714536335
0.6003504763155003	 0.001227377496464066
0.5179319323499629	 0.010976631795197922
0.3032301554391016	 0.019980073571021717
0.16926404365920822	 0.006030388703296308
0.38978398571597916	 0.0010475122669673098
0.8642953551717292	 0.13995816321037202
0.1352790693736371	 0.0012234915728566165
0.6919608233348882	 0.017096511489423483
0.9714351911253629	 0.01069436037408622
0.786455403603127	 0.04338729700048305
0.958409075968729	 0.10665594167901082
0.6720069587140293	 0.00725014177648331
0.5502796150507503	 0.016644514647617736
0.8070019827927806	 0.005150958648946213
0.1876843232909915	 0.0013891640911566083
0.8304593541483899	 0.004175177259765128
0.9852702783416956	 0.02101613720115314
0.9722664763802538	 0.004600808971294557
0.43229176506906963	 0.012261942022459338
0.03942722569232027	 6.380123655845144E-4
0.393895674333147	 0.007481443621891959
0.8072466260558389	 0.015072490810035366
0.4064420113374415	 0.0017904042336389647
0.15149690565871	 0.003985553895107352
0.0781385002186159	 0.0022568220108455245
0.5278227861273705	 0.003921403912226951
0.011242998485297084	 7.450180195158664E-4
0.8238059186430211	 0.007564421191145976
0.38932046381104457	 0.004952804528919386
0.1681653086575723	 0.009621210220851883
0.15772101464597743	 0.0013625049060067007
0.9626253235542487	 0.015363805139645414
0.7279904537857952	 0.028762008036164133
0.42329210957695884	 0.032251734906583285
0.9214325355291602	 0.048751421863160393
0.05410934466027639	 0.003455163929108232
0.5951938705512502	 0.009067678300191395
0.2694508004084786	 0.012282494708113323
0.2805065268602185	 0.023261933464676865
0.681849084644718	 0.012611492933124469
0.7801392777644405	 0.054466980286368205
0.095325698429087	 0.0010811889546340908
0.8640266773921271	 0.01883535013571791
0.5926926031458303	 0.011494894491749341
0.8028187395298679	 0.04506918728232212
0.3455668999374989	 0.023986238818983596
0.7586484433937571	 0.014033782564439656
0.38663714032777063	 0.015093978781090311
0.7345520004405077	 0.008311159853023886
0.2968449010549744	 0.0184961887627082
0.25438684348557694	 0.007112517189978379
0.024861125835839326	 0.0014969578360268798
0.7637673517313452	 0.03215168170930416
0.04783963781565714	 0.0025860053752893297
0.8986256120783567	 0.0018072677093655676
0.4864517976193845	 0.03094656526251549
0.7512817815480339	 6.318225879359263E-4


==> Accuracy.Minka.10.50.dat <==
6.042128165152966	 0.08475477977369028
43.228244619693285	 0.46540110151057235
36.40420444183754	 0.7104957236165177
36.46990280443696	 0.6275537502345401
3.915683118408786	 0.028215696454018335
34.72750046127811	 0.5421646046090274
48.758710847825334	 1.0747538106822603
16.603715653229877	 1.072439584745318
16.628684822393385	 0.8473191948308845
24.600646834469092	 0.2751189112531378
34.86151023590773	 0.8361096673700459
2.0421935344741016	 0.05667637925435698
22.076028966296214	 0.43429734219606786
9.685773165364687	 0.12495544456537822
20.00610622104	 0.29223696714986147
23.32005427549873	 0.06411921188104586
48.55220666212842	 1.7821331954605526
0.16139846259523027	 2.509185127029523E-4
44.754062560465755	 0.0549990359919974
48.85539535857944	 0.7532776311323701
33.3976029360357	 0.5609891115052292
36.37323548728803	 1.568641557373489
2.707763973567384	 0.04757059689789722
13.65553099973505	 0.44308185193634486
10.204218228380114	 0.28789415509681504
31.68514263339068	 1.659050455930096
49.01554271701003	 2.872585968202202
5.508628998087916	 0.04148168424055143
13.869641277545774	 0.002720936045951916
46.98849277979157	 0.7701027221883905
43.253587512246334	 1.3533945711255413
33.04212002818574	 2.1846569117178802
47.74760288778903	 1.0469181648573027
26.46494712213565	 0.6714504587210861
15.634652136478861	 0.2974182645921477
14.10196708318663	 0.4124245188145661
18.562756480111208	 0.23113308150420053
30.39882921897863	 0.8652153393395139
31.774178058963642	 0.45570402637300234
3.4562932533796276	 0.0039439864266404
4.577147022732225	 0.12774325658215613
2.844705810455844	 0.08678336519913676
3.1035609689619603	 0.0014071243511319942
5.926350773060962	 0.06682715119615867
24.518155790121664	 0.32962668301699694
20.57620485960167	 0.3934284053895851
4.224592266755945	 0.04692582311465898
3.848366228340272	 0.027712620507938546
17.828985449809032	 0.5577382661515209
38.86547327254731	 0.789360125760787
15.689513058055226	 0.6357473447326747
39.67729544352763	 2.644206952702234
44.10680596826954	 0.7234312032100121
48.31798473450724	 0.41395855626385725
21.96328833666506	 0.21256840085582596
37.62166747066455	 0.16004222580379945
35.456069445572325	 1.2158522599427215
9.435535579794818	 0.1534038474991828
25.571253995464872	 0.033647803625889594
29.33363604538123	 0.12513724865008768
15.233221634151478	 0.23717706380166348
39.66428652135999	 0.35350699081130443
21.679636523549917	 0.573211412720763
29.369839775090732	 0.638038480162141
37.83125573189842	 1.8675182648614381
37.32793346998509	 0.6486776761046826
45.24316361319433	 0.7933063532022118
0.5165367397848508	 0.002440321293443626
4.568755086990689	 0.09884472711070202
0.699455465514115	 0.02275667982643559
38.026194482318864	 1.5832952500356825
12.839455584252523	 0.13824073646133073
2.219562246365464	 0.13413001736296737
22.882573685363266	 0.06762988868634423
35.38839181840829	 0.43346297590140637
39.82287337170587	 0.4392746574352273
32.74454866702262	 1.1174386293362488
36.24739875651263	 1.2372274089429922
6.315073612956562	 0.11100869450777218
10.01289200937049	 0.14581246194550168
20.60084556582798	 0.2656505501573925
46.410668718594074	 0.03195162374073135
47.101315303248114	 0.5786505132308832
23.8419170559446	 0.34136003561910755
15.505034132856576	 0.4141217352444446
23.22975129744092	 0.21617098937483448
47.67795427913889	 1.0770587126534181
43.19440300864844	 0.667330902213287
30.14936205870036	 0.5316783384869339
0.25325205618128566	 0.0043754896555406875
36.650338978273034	 0.5021874387351986
38.58459341256513	 0.035413376895149895
9.371842778749395	 0.25464323784854237
21.82088949327361	 0.029791735163684052
43.05763230078498	 1.084587694211649
32.45622338121469	 1.3553467756040583
6.386347501096912	 0.019036487321550943
40.85235585302285	 0.9658351380280266
36.19046220865134	 0.30693426600377904
8.408169110061209	 0.26358512968987036
14.860348030939264	 0.4008264385501725
37.71748184458478	 0.7108523386473351
2.4296208126177996	 0.0021169361194095515
2.283610127573504	 0.016877046166208665
45.94050507812754	 1.3889701764498383
20.975131821712534	 1.1591447730453766
41.411230798799224	 2.678863973524024
0.6778475228177427	 0.044161816022278755
34.66571851683187	 0.9594818659192867
8.647860793636491	 0.2877771480702034
3.048931671222838	 0.13957250205757799
1.1247710213556028	 0.023708387856577362
34.7053441258909	 0.13048275149432698
7.5627751529827485	 0.2079011864525535
44.91237677304821	 1.087241862542463
38.832991238985834	 0.9277521617299413
4.5438537789009805	 0.0825133012671504
10.555898854605623	 0.2668714719724701
14.990666156670828	 0.3639038627627631
31.78492527372227	 0.6059801575061421
45.26193844299221	 1.5651178916458832
41.09464921357812	 1.0427614919084007
40.8504524943671	 1.3326963423460043
8.180587716964494	 0.08668990312727054
6.5967272140435185	 0.11199147006619192
32.35757708689274	 1.8456436914641188
27.146946661643977	 1.1236257742063245
18.28289744849877	 0.24514939092136245
2.147399066102823	 0.09107280177333132
23.26679944703052	 0.7697909213022633
39.39494808775212	 0.9687468324749062
24.43449161725312	 0.7387383704861996
48.732516613523714	 1.4397944934808748
30.030240010182762	 0.35153819096430894
28.072528432585838	 0.22589101951819401
24.158776804327058	 0.4333128994940374
40.992172307780095	 0.3000148181545512
16.03316592809062	 0.22034623626873895
16.939690770690863	 0.01442081828695052
29.118057329509	 0.9365378945566292
3.0913082622046337	 0.017844033936658565
36.257240192200065	 0.6024003111860665
21.29478169880607	 0.05139972505355672
36.53845714716999	 1.5020886034170218
44.611147207039586	 1.5569244597539722
20.160827184848262	 0.2295963973415276
44.11001707110792	 0.33460554575704293
30.41019422349061	 0.44228362914647334
34.54308379305616	 0.4328159436606569
15.23823300093059	 0.42949662305931113
22.674416187263624	 1.0555067754604188
6.775502344284506	 0.008500893738820459
27.430969872581812	 0.012924694727846742
14.783990585859923	 0.5238955415038173
1.5157775739650048	 0.03321383225381358
43.37195490524156	 0.08756833684891774
45.43171879591662	 2.396668042060398
31.951369686704744	 0.35796782445557085
45.38025171083584	 0.8440512968364402
48.57100737532095	 0.6391531919780675
18.22011170326737	 0.022319432130998962
32.67022173332572	 2.0743454382987316
11.089930342086618	 0.1637042502316639
29.09035658400153	 0.30233191841738005
11.977744229491616	 0.09459625998714571
31.7854947341829	 1.108358386894242
40.12412055341092	 0.3333107630974652
28.66271470523697	 0.4115934720699812
21.35404949436991	 0.3847095649222503
14.512819525635996	 0.11473471118612721
3.811098624904746	 0.11048813451532391
24.06512891434387	 0.008410058072932713
31.675373181476708	 0.23947054564403913
47.492166860815246	 0.36571061622406376
22.70582207151844	 0.6386494587618081
39.60262605208715	 1.2043833008197637
24.87521140522584	 0.3677680585016425
35.4623831691079	 0.4590969224648731
16.504574588963493	 0.17013990956975533
5.684313693083714	 0.41120282063733704
25.239011174770226	 0.0012543298655103285
2.643589771799282	 0.026560974849179964
42.921931029752045	 0.49237670149616974
41.06695806413602	 0.15533904628364326
17.044089363950178	 0.2056020812558188
30.363910604792014	 0.06592642866251097
49.436242629299194	 0.33935964758384074
5.5455424312193085	 0.02532985009718125
11.06121056390339	 0.12093822369551788
3.6050928402929614	 0.07956080647824448
13.989984882351491	 0.052936564783360396
31.582954621762525	 1.18153768292256
33.92699713506768	 0.7158902020511917
28.743412626449427	 0.0427230454028944
5.093871938917727	 0.0693332483459903
25.949428911209697	 1.399095528245038
4.754333028660857	 0.25007966886500466
34.55161013521735	 0.4179961549538902
20.59258739763604	 0.16165837156008322
24.110504355898073	 0.4415929562257439
13.273176700213401	 0.008487850117978368
0.5371415947668157	 8.431353777571537E-4
19.533831864168675	 0.2074411757076362
39.19277924945755	 0.2150243337850597
42.087202988491896	 0.031183129269329868
41.801449678174	 0.5452149564017148
16.117471547871542	 0.039656809417667915
40.89268338784412	 0.8120100685306824
11.254476603431796	 0.8886871870069992
40.69075880732926	 2.8952963239059244
16.80566692789649	 1.6011822938809352
27.98851145232719	 0.7849958813146642
26.938043053767537	 0.397052428299034
2.9736548674186345	 0.21682145098229366
48.08048540609463	 3.434700632573289
9.016179484042269	 0.6096832127579876
36.200012790973865	 0.4438949798135283
6.827882295710869	 0.14374346379158442
34.202793927876684	 0.4626933469816521
41.74164895343773	 0.5069760825223071
6.695493236977729	 0.13399958264283907
21.48744553588517	 0.275402096405017
10.732621965276156	 0.16356728224904593
12.224907621441233	 0.17868573087918627
2.520473582060778	 0.06040581559227798
35.64534286612987	 0.5457338363803643
19.577272492898967	 0.22539583956915976
32.129304160165326	 0.3419609755556081
5.453966818833022	 0.029370770690109183
8.688826920903598	 0.2316115654620141
38.641636249631176	 0.9988785119465788
14.700516865052437	 0.30938766027371045
34.573297408933776	 0.5500847396037614
41.060039928079526	 1.2190055909433468
3.93511905438817	 0.009847722186826058
33.33365662551176	 0.4280895145405452
32.962362061245074	 1.1018322476165707
18.21279804628085	 0.5345805939480286
26.68795163812232	 0.596672104608519
45.486770222013504	 2.0005169583150746
24.63052808560081	 0.2777316403851664
44.17596648914549	 0.29891944134015347
38.293167657001895	 3.1267325962718573
49.19058440481236	 0.6099512135566982
31.21388440787297	 0.25836042014828564
1.1844130952723464	 0.02822908319644135
36.75913904787112	 0.8869506045691296
37.40594687626268	 0.7405830443515882
13.585227702727359	 0.033430017541428825
3.6519264105288385	 0.527257126249395
37.89494559640794	 0.17575173460397764
44.924577014494105	 0.10268107355572198
22.656673386251796	 0.2114034929926376
13.012755631178047	 0.31281489795810913
28.119087037002284	 0.6914036228069449
34.520874402534396	 0.12865621087262014
47.39686089502222	 0.7110509660488091
1.49829046652325	 0.05559671893322404
7.1932727966790395	 0.014086888894691008
43.090041231683266	 0.3004017752782744
16.184787647270493	 0.16040106514521213
41.25750129586464	 0.8165784827529734
32.259392340132685	 0.26726928119064297
44.70659987571034	 0.8121906434067157
44.142897186478166	 0.6729665086260681
10.60543593310218	 0.27040107179833583
47.04227044233215	 1.9112359796197325
8.442462275536677	 0.16538637724252325
33.44571386940907	 1.1834715458751575
10.757450015225151	 0.15586701183528895
19.69032095667615	 0.3953290112017598
21.47987665438857	 0.3761298884042432
28.48171149088555	 0.6406637431205695
44.94295612478934	 0.3687065387656929
47.897184383726895	 0.47090372586972506
12.490597088657152	 0.25822815849423364
47.524166114846075	 0.7139226253520405
24.137922037316066	 0.4145302939333675
12.770525742085553	 0.6925814022257821
10.815868073726104	 0.10673160821422023
4.675263214819775	 0.018267407671642033
26.78376933716629	 0.42347171956564367
15.615927476893754	 0.14508456727352126
49.93615479322215	 1.046291181022184
12.080696612723901	 0.16192870464390907
46.09049486022075	 1.9110978487979011
15.783288878076608	 0.5545660977269122
30.765076168912202	 1.6423009137218685
19.40742318559553	 0.439958882310858
1.267464190008294	 0.04454264513998818
22.25457140216874	 1.2648856219668474
13.909938215352947	 0.27344771852176386
23.58788696461241	 0.15928183496434656
35.3532058219627	 0.4852143983185897
23.246937628565757	 0.26324545630267693
12.185421425167942	 0.7519067773505004
5.239735599915363	 0.06614709943331043
22.83669769756822	 0.04422533714865651
32.59854068894065	 0.11491225810880223
45.30953195458336	 0.6624831259277855
27.71026725904721	 0.6607101344498183
47.31787570295246	 1.0762228867149943
0.8487098120639469	 0.032277611883793966
46.957969178609474	 0.9354681432963474
4.930559888270169	 0.13405209261236628
6.100205400344488	 0.32629445895150155
28.313109483798833	 0.837271295394256
37.15693926082647	 1.1954992191134295
22.781066504240332	 0.05585846883829859
46.55280514119368	 0.02543654080124469
48.79804729684993	 2.90739960696024
7.547938536836396	 0.4619979691589675
26.046906422556198	 0.03692242640503807
11.619209800538155	 0.03540081164744002
37.15492185429919	 0.19345779923322937
13.262142554719603	 0.2979125393956057
49.97315027956543	 1.0352142950466572
35.01577096717199	 0.15463657936422948
43.49303327757401	 0.01950356411100529
46.2942109423237	 0.2703697814006816
3.200825310309435	 0.012604630040281783
31.659600062839715	 0.06863872342275812
11.525654366952626	 0.15108838785017298
22.113835777259617	 0.3001347146472284
36.62371558047742	 0.05018312415841564
27.351845098558076	 0.005706260100158289
20.670063835195425	 0.10301397383742028
46.28260830539847	 0.16254677112851823
15.859267883247197	 0.6862202245758979
34.76057047378629	 0.22861783825268134
32.97133073934312	 0.573511386870706
6.993754772757582	 0.13566252711424287
45.92876529293295	 0.4222527099625566
41.543135664968375	 0.1678281727354971
12.312613669118516	 0.7442025237990855
37.597135396881896	 0.9002020679692677
21.145380162367765	 0.7779377215338883
10.453567390204766	 0.13791987467917544
3.6617832149567375	 0.0659930550481449
12.309002776597676	 0.14627087112614845
45.80296636709144	 0.4090473276200228
3.1703729067972306	 0.14418769129959097
20.51678299513606	 0.07883981923047756
10.941508765536812	 0.40776522214253674
4.963822687102148	 0.08103911393641816
33.861681235983774	 1.016851846235184
10.103420847217027	 0.19197990615959348
43.73256122574985	 1.3840633397910764
3.836259211409682	 0.051973435408358526
9.394530028057495	 0.2421378531534355
37.34166895546208	 1.9631963451597798
31.513083243343328	 0.7796512685376698
20.719233607612388	 0.0951642930744292
43.731890852212864	 0.22229910475157055
43.30020492586113	 1.3605936225001543
2.122383479358747	 0.020249283850895416
30.02371075280258	 0.6776605610227016
13.113165753772616	 0.32078480349282046
39.080236877456834	 0.2746771877122285
21.29628899988084	 0.3685725725166975
10.479221821148494	 0.9951681636496588
18.588474574551643	 0.9212455036358449
21.157985849201356	 1.1097366357710037
36.09279276573291	 0.6634354443414523
17.007315415707318	 0.15936771732262045
42.48273279268052	 0.24962316872173318
6.010898648714358	 0.1032887827975868
32.779036075924964	 1.2023520029026038
8.54673073211849	 0.05481792198388824
8.15664360210423	 0.09888741220166075
35.60085688289797	 3.692672247451572
49.667657063719	 1.784659406384769
5.164561633551568	 0.10464834377872911
6.350485802798928	 0.10123417979148552
38.040779769685926	 0.25161548295306346
26.710202235479574	 0.013580699077824221
41.57210391608421	 1.2094980204520738
47.47987102388601	 0.1095765741897452
18.656707361627266	 0.5218127681585294
4.289253193695519	 0.27519272549324114
27.135363313768323	 1.8208863700128504
37.632930611092895	 0.12471153188852213
22.42264003796955	 0.6733733570348406
45.98835174580769	 0.45705161537453165
1.8131023606923424	 0.037827082201359774
4.224726880361418	 0.03995807810229213
16.991888696903356	 0.04895622897569751
24.940103400204066	 0.1346714574350969
9.33667730513198	 0.16227041903835904
13.954295044233172	 0.6067708864754895
18.788892257929074	 1.0410429570107667
22.248138457231022	 1.251851053637342
19.797531584654298	 0.8763381419914609
25.318510679981816	 1.3258173177008494
46.14393762429677	 0.24075368107837392
16.45478379516302	 0.39817430307906676
19.991986089877734	 0.13297346193784065
24.839947376850308	 0.17836115933469188
19.631774834033212	 0.006382623500044815
37.94929343004581	 0.6667889921991375


==> Accuracy.Ronning.10.1.dat <==
0.581279751428736	 0.026134459391948472
0.04320835431959602	 0.009385989296646968
0.021651018512252485	 6.819878183069832E-4
0.15591525821935004	 0.030756128809811295
0.7210075791622929	 0.050872682005732583
0.698131793366769	 0.12763631452478164
0.4006803296213588	 0.044101428220510164
0.41497144536543074	 0.010886511547221978
0.587140104240975	 0.025194252978330556
0.8735054298694864	 0.07571378105834325
0.0994287854951964	 0.021156354809206315
0.14337280104941486	 0.014847435462350095
0.8991394614481768	 0.048980443881338376
0.835428408049566	 0.01497913956383945
0.4135016863526778	 0.0853150823106259
0.22641026115406293	 0.03328295505843393
0.3175512605968732	 0.0021242892068448205
0.5005426995932358	 0.038587565957298675
0.7124496163434558	 0.06805737902800868
0.4763415477453341	 0.06614615771850796
0.774145235648065	 0.16249559377437717
0.054573975258239926	 0.004851116650615182
0.8277601292383032	 0.041152470282890596
0.8018010678652565	 0.001460395134243453
0.6746222404917294	 0.005863980890453702
0.3340113555023083	 0.04265099821693025
0.5670278876193573	 0.0226512647828343
0.5409459072303768	 0.010990849104095424
0.9481407858166305	 0.10398766443208507
0.9181616124538364	 0.11056136583700538
0.649462464393156	 0.007426017279099528
0.8065550380941603	 0.03576210153643666
0.8260458116483735	 0.10579922091482741
0.2101397182852508	 0.01395255826683342
0.24064448788465476	 0.021037717670221723
0.30551850302798667	 0.010330692986055767
0.2368261768078922	 0.019991231364246742
0.0013849799542802188	 8.371505194225884E-4
0.31931800765305307	 0.01363303196938409
0.12884347557368958	 0.0073594791652960845
0.941694410087437	 0.05986355154074452
0.2712167993996213	 6.640566594988684E-4
0.7795899012527212	 0.14249646325179166
0.7258586500023971	 0.019349903844960825
0.9615472013346331	 0.007187563799565866
0.11742742838110132	 0.014157968313974256
0.7430815810510701	 0.018724754840145796
0.947246791742418	 0.0021524717859607856
0.9689898011984369	 0.027798394724900533
0.28056966942713957	 0.01649044559097096
0.4454910462198296	 0.0470185926240263
0.9345537099247517	 0.05845746751508485
0.7532172190945539	 0.02220214740861015
0.9283281609647633	 0.004944634427798245
0.18859184629601766	 0.021476548075301832
0.4990564626712891	 0.020785816854000938
0.20330820641952163	 0.07401318329642947
0.07676259368085492	 0.005121805847825581
0.64761736282365	 0.013139946749534226
0.20744112397615766	 0.03388654454864576
0.4904282708218036	 0.059202932420563514
0.7176989809752661	 0.1368755004392428
0.5445977851839685	 0.02109930198207355
0.34225478866071446	 0.01808103260833549
0.7537978395242176	 0.0342816401098881
0.6240113403970846	 0.01967242536596403
0.0659627761377285	 0.0027034189068675524
0.7678177402118848	 0.01163353948309176
0.1321608560190497	 0.010856689469720654
0.11880337695388477	 0.008980965339532673
0.9015757874086366	 0.024572395838152628
0.2516450440759137	 4.888296892200383E-4
0.5093051872933417	 0.08678235588061006
0.899341887603248	 0.023386229662201052
0.9290037470152072	 0.0634897217013316
0.3827190478761051	 0.02137047631459682
0.490908564859426	 0.008228703630082379
0.17850969140338047	 3.0482311274754315E-4
0.5068347120101409	 0.010232051874126125
0.44754592264773896	 0.0457038049264315
0.12324508684902535	 0.002386553195946245
0.6943698801335423	 0.0022083000878645453
0.043339614828096784	 0.0022402691995659363
0.4452074971195664	 0.009072469440124686
0.06381581204054088	 0.0028780023897635593
0.7703154874190516	 0.09953877013339807
0.41110646179069044	 0.00633821318069705
0.032138659854488605	 0.0039774465722618516
0.8555418760855843	 0.11476452132213177
0.8840130536445205	 0.02568915923226789
0.5202415789470799	 0.04171387965282902
0.8464313106650735	 0.06757647225978136
0.7820980690853316	 0.07248458746653841
0.4805350933126874	 0.07454797405952496
0.4962686665992633	 0.009135238407343649
0.5558265713502734	 0.06340774742358823
0.5248513305306892	 0.03455852970777695
0.1884917744270045	 0.006780218805593957
0.37589538974881376	 0.008911974895732866
0.505417124428627	 0.011892034652485117
0.730573917859086	 0.0035266953273868085
0.8437934982920263	 0.036044721357318954
0.42639393453441976	 0.029752556826862286
0.04680589052315143	 0.003277505010305909
0.9952329455626772	 0.05698119510204369
0.02103316424297097	 0.010809673957852628
0.37310716769291263	 0.0484739048028644
0.3872263145594331	 0.006580557547145649
0.6542975427652504	 0.009065092858924206
0.7237016460991028	 0.023788078716828642
0.3028191303961012	 0.03654416497607532
0.06433022722587822	 0.006358193240824858
0.06406862296489346	 0.006812468281935824
0.17625849680244143	 0.002484421627287514
0.07216626279050609	 0.0074478703371684
0.6127859100724596	 0.0016343796389014509
0.505764337053376	 0.02038217954960575
0.6557830458131197	 0.027013722315233024
0.14883685676678238	 0.01046284596398156
0.5391664284392804	 0.019393243695258966
0.9925818902727803	 0.013354747317125826
0.6991793508421185	 0.028596790937640115
0.701500192820736	 0.09532048898343104
0.047250571705657385	 0.014316677020619908
0.1662236090272674	 0.00556910578398484
0.4042181279901129	 0.005803858019838182
0.6135658141368601	 0.0016531484309141309
0.11345741095400397	 0.033204865958843505
0.46725650405823793	 0.06908318582001449
0.609571564027694	 0.06894216579916534
0.7555641662274518	 0.07157509656345218
0.660590413821568	 0.009547100085906757
0.5374965683019176	 0.037636922545963736
0.15463266025531264	 0.009719171604574112
0.4360982719722918	 0.01875864337292793
0.049815826495544835	 0.005822277101538438
0.6446031881445865	 0.08139539195616285
0.8328271004606344	 0.11901256500075952
0.017224701766534456	 5.893501631505614E-4
0.30434696309796627	 0.017436901329054177
0.8911513595507621	 0.01924097730646568
0.0329240731195003	 0.0033199798929161722
0.16568007736714052	 0.008394460984941593
0.8991133271665449	 1.0420562364305574
0.6502266782256786	 0.7687106722164304
0.7886402599801013	 0.9470539598202611
0.3659058013005161	 0.02423505526014258
0.7002374335577791	 0.020442260750290986
0.762522719540693	 0.06870463279830741
0.6655026776625094	 0.011866306063906928
0.4160001533223714	 0.04437316896229787
0.18446594398233307	 0.008032261817955189
0.09771897672228169	 0.0062610055965713896
0.04800865681799982	 0.011130809896149924
0.7111853603953922	 0.02043247915083568
0.12535723240969499	 0.005478570349704878
0.3088009291834608	 0.003502884946576912
0.26897025054756385	 0.02610686576255708
0.13857508905240412	 0.011997466773814552
0.8074356042023602	 0.0837252211951588
0.7740851393731628	 0.04134928861100251
0.3558685287312404	 0.02723080811773171
0.46599706495297033	 0.002991446408415477
0.5677397840552522	 0.09574844487623135
0.7625677245570964	 0.42586630224372046
0.38683450282971255	 0.03427080933615195
0.21073894304707097	 0.0984367013840935
0.8789856445972976	 0.20147054809032594
0.9639586181065084	 0.09838358243828227
0.4632722638282596	 0.0430127723268553
0.7579014441590908	 2.294962496740549E-4
0.05097377055807695	 0.00823665837572786
0.620884211043348	 0.007660194654627528
0.7125589552369299	 0.005703477968115767
0.41121234291664455	 0.009977329715343652
0.20626634197322002	 0.044619422518523855
0.5493595863364769	 0.11885551566787367
0.40960728028237714	 0.1695714631373041
0.08018973573428034	 0.019786661924742543
0.2787775396095732	 0.013657408715201547
0.701198923457329	 0.13364640803371142
0.2781919873394727	 0.02860455174680343
0.7723547573903163	 0.021395874014927596
0.1417265285469257	 0.017576729162131058
0.2177497466133742	 0.031677653578846804
0.9387963957743171	 0.07073783755246299
0.003051279539734719	 0.001187280144944275
0.22934762098649197	 0.02305141846752473
0.63441568242678	 0.04644901073885743
0.21087133759991994	 0.02344455549101504
0.8720229385648799	 0.0037000389068296835
0.04912743625979987	 5.408758801628277E-5
0.04958129345999507	 2.396787258216737E-4
0.6510260025189053	 0.05362738563675151
0.06831991939119098	 0.009081029142289476
0.2612908650069391	 8.331410967596375E-4
0.5623303701846958	 0.0334052768518478
0.8806925579882328	 0.005376529537610475
0.6129367213896321	 0.030296153659752356
0.05979909248970816	 0.008289916072599907
0.20393153528992713	 0.01452518906052827
0.6946666354351548	 0.039036048014212454
0.35518326479464357	 0.012417895076509089
0.4043072673093111	 0.011339773183863144
0.26101541312019183	 0.018654598415092566
0.9127734203977107	 0.024397335415191068
0.037739179018540736	 0.007606451220102048
0.660864778764177	 0.04369909924929127
0.4887349333892683	 0.04707341903867879
0.08339589808781223	 0.013540062566226765
0.24732515966391944	 0.020525323905601855
0.6750703898104353	 0.012855196710525818
0.8222962058626068	 0.026064079624570025
0.2561860869693453	 0.00786932062982959
0.9549405223012166	 0.04705138074179693
0.3164827809008489	 0.01580752045295447
0.7462731163118702	 0.002899584229951513
0.63459785191409	 0.020135815002091273
0.18361168686617324	 0.016917022676280258
0.7555633950992623	 0.06322232336548717
0.5623311041293694	 0.018810864569884234
0.37751662767381344	 0.007136678138466912
0.2619914858703728	 0.01165896763856955
0.7428223509293612	 0.0460175809981892
0.237841411987871	 0.0036582477555617277
0.9821421375735475	 0.01624131676109819
0.7771808661169035	 0.01299758526579553
0.29809199435837397	 0.0190384048836591
0.5059137402640256	 0.011884718139001216
0.08869567433357972	 0.03194869737037172
0.6634516275456214	 0.032474441189799697
0.5496173903322643	 0.007586775904636411
0.1857129388301776	 0.022013438533243557
0.8963627922813925	 0.02282182616343731
0.6110821913736629	 0.005934889330111326
0.7931676849206202	 0.059237449596718506
0.006639794166241164	 0.007126656475010254
0.48485455784941844	 0.05344975542106106
0.38115501208574754	 0.014836638754205989
0.6639407856283538	 0.0011690468648123398
0.8153784507937687	 0.01198265397154119
0.06126985081314207	 0.030397672655394184
0.05674488626210106	 0.00416527509005956
0.8791795699374827	 0.0013310289908812223
0.09588720064201539	 0.0037440044756392316
0.14121258076918008	 0.011591428876264798
0.25848596393462964	 0.003008874438542697
0.9210270148642706	 0.051830249254068095
0.3220797556898607	 0.035989799685303525
0.6357219173177737	 4.7462332098535676E-4
0.5454472953139012	 0.020881875197587108
0.3683590143536961	 0.03377557259271308
0.17654549333292213	 0.08610137740225604
0.7336751508656637	 0.029363889012751554
0.7856198032227769	 0.06509124370138764
0.3801957667555653	 0.030418202772815095
0.9294201102857312	 0.0043979945549993404
0.7317297563194518	 0.0300190385477358
0.7948080391768999	 0.023789218225443665
0.12689812132169065	 0.006442906092092943
0.08578929063849383	 0.00217230286763731
0.7679972308355627	 0.05793989426114654
0.19727457288533956	 0.003293555972123746
0.03556371580350548	 0.007583740174530923
0.3917940578370024	 0.035796734573095845
0.11997604979954934	 0.016812708769216506
0.30900140134763676	 0.0031449879324191854
0.3704014092087864	 0.0018856405437602808
0.3641130584585096	 0.05051517894758667
0.4385118108713375	 0.04886794060692501
0.28366539856827844	 0.009437758306224786
0.7178537449331628	 0.012349575004612423
0.810016691683875	 0.03599621920328255
0.2449202729465073	 0.0036032241706094315
0.6827181181069725	 0.018964826315130412
0.15064415788392727	 0.008766163935868931
0.5549297784018884	 0.030679950852559035
0.6466627160103331	 0.03267404289287912
0.021743909269142714	 0.01024728340793741
0.30038696904223583	 0.007837996381770185
0.8351124525691294	 0.023352837876967625
0.02342161485053651	 0.005710708674876431
0.8741528829129818	 0.014288399804058494
0.7313787557676995	 0.028681548790350342
0.8089293169820632	 0.6017506762304502
0.4485960610354732	 3.6020879231768443E-4
0.23647952526634608	 0.013611048033091155
0.8737162929879929	 0.19723010766886828
0.003350814439644245	 0.001156532062835395
0.8452463301326151	 0.04842548797261148
0.8026228440077414	 0.026623067936405898
0.7843606136233542	 0.0533950628360661
0.35465534974719914	 0.010168578872821188
0.02978214915155253	 0.019467822733247233
0.9911912733804134	 0.00841651653960207
0.9360071181043896	 0.03132452992808499
0.14464784466596026	 0.010370028733930031
0.3535460763038043	 0.006244776374114858
0.9844557196917827	 0.2186580448650972
0.7920077945549876	 0.004912437713044282
0.04709765663784593	 0.002684305826790502
0.40925163753501936	 0.05159662269551524
0.6501849957275807	 0.010983030681516959
0.5048691860386842	 0.06100365292414606
0.35833251735003	 0.05238932925014639
0.6410958393546391	 0.021870771527744526
0.21506524982684783	 0.02962306033098247
0.9771674814013601	 0.25789665695438424
0.8238854521235874	 0.014434678451046734
0.5003158064407218	 1.9367114344492897E-4
0.7604903742436626	 0.009721413362089981
0.01597329851815532	 0.00471362699908949
0.5145885796135937	 0.006283869270942044
0.491457108733225	 0.07637978743410523
0.6062912604907346	 0.015646936593905703
0.9179192025485498	 0.5316583704272843
0.23799232648702062	 0.030680278827617924
0.8944398403356505	 0.10386091058446167
0.07938598530414265	 0.016870105207885108
0.07233260394982532	 0.006225453857609434
0.022240581647881452	 9.587772158361554E-4
0.03434936483561024	 8.329657921098549E-4
0.859399124064008	 0.10041022526640642
0.1757179027505843	 0.0010534349553470435
0.21278733522624338	 0.011811482640941867
0.6838331688368653	 0.029989134384330263
0.8066472908025228	 0.0802391517410751
0.7571508636370795	 0.10530941271652727
0.22076088383841752	 0.024250507179441105
0.21953895822687997	 0.02406284795793029
0.32380914680119066	 0.09090140456715301
0.7413890588071353	 0.007975241614902151
0.7257844381161354	 0.046128585932549315
0.5287902572016352	 0.21629486908418838
0.6360069552507905	 0.012260107118511998
0.5641753657535898	 0.018416574011168807
0.2628103079069348	 0.012206863193316542
0.2980050285870858	 0.014293779384224936
0.36792364588811866	 0.019232069206027325
0.6479000153424239	 0.004897432366486321
0.8356930365483332	 0.04914066042926413
0.2358684714048619	 0.024365311189421424
0.5711621930543834	 0.013015368661188687
0.22056672127262433	 0.012882472328011846
0.6003504763155003	 0.01088503097637683
0.5179319323499629	 0.009824492089947956
0.3032301554391016	 0.020991327238868485
0.16926404365920822	 0.030690517521337446
0.38978398571597916	 0.003142126651107524
0.8642953551717292	 0.12896603604753665
0.1352790693736371	 0.014512642425254699
0.6919608233348882	 0.016929241407515838
0.9714351911253629	 0.02681417953395071
0.786455403603127	 0.00931775139802915
0.958409075968729	 0.10966625515077488
0.6720069587140293	 0.029612505827388613
0.5502796150507503	 0.019981150459774
0.8070019827927806	 0.003278976171021908
0.1876843232909915	 0.008126401237047082
0.8304593541483899	 0.11686222735999152
0.9852702783416956	 0.03141391184298892
0.9722664763802538	 0.034033826983311144
0.43229176506906963	 0.012516609563581582
0.03942722569232027	 0.006794466826150383
0.393895674333147	 0.018623173009629512
0.8072466260558389	 0.13835740559665732
0.4064420113374415	 0.011358420815534065
0.15149690565871	 1.8136727738260472E-5
0.0781385002186159	 0.004747354980991617
0.5278227861273705	 0.029729311162363936
0.011242998485297084	 0.004835690922879887
0.8238059186430211	 0.023354093603813242
0.38932046381104457	 0.030847673807794407
0.1681653086575723	 0.011459682606235366
0.15772101464597743	 0.001685779636054735
0.9626253235542487	 0.03619099110841373
0.7279904537857952	 0.004431080990760505
0.42329210957695884	 0.011891055482348645
0.9214325355291602	 0.08757274835252005
0.05410934466027639	 0.01259187773054278
0.5951938705512502	 0.03547515173653171
0.2694508004084786	 0.0030999053890602424
0.2805065268602185	 0.039390061402320875
0.681849084644718	 0.0066447073137428925
0.7801392777644405	 0.05938416581582939
0.095325698429087	 0.002810005019234854
0.8640266773921271	 0.03731835466052802
0.5926926031458303	 0.03167610642633345
0.8028187395298679	 0.41510478587788324
0.3455668999374989	 0.016997824688691487
0.7586484433937571	 0.007303809428276908
0.38663714032777063	 0.00584314438964062
0.7345520004405077	 0.0682353483197724
0.2968449010549744	 0.06576241209139905
0.25438684348557694	 0.0316231149011057
0.024861125835839326	 0.007707535118514054
0.7637673517313452	 0.028797916568626736
0.04783963781565714	 0.0059022825011356556
0.8986256120783567	 0.028734922573703692
0.4864517976193845	 0.05113234769314601


==> Accuracy.Ronning.10.50.dat <==
6.042128165152966	 0.07318303379766444
43.228244619693285	 2.1639769574614363
36.40420444183754	 2.13518340479461
36.46990280443696	 2.044310880880232
3.915683118408786	 0.08092542490971599
34.72750046127811	 3.7105399714397933
48.758710847825334	 2.4133101910310444
16.603715653229877	 0.8682069278289077
16.628684822393385	 0.8658096322840834
24.600646834469092	 3.05735964211884
34.86151023590773	 4.7764239836515365
2.0421935344741016	 0.29265570914842876
22.076028966296214	 2.933150422671247
9.685773165364687	 0.08804488062518168
20.00610622104	 0.734266947157753
23.32005427549873	 0.025730095227789462
48.55220666212842	 4.888240371857677
0.16139846259523027	 0.02185120633733159
44.754062560465755	 1.3494544894600935
48.85539535857944	 0.7767234059959662
33.3976029360357	 1.0390577226843618
36.37323548728803	 2.123550090705969
2.707763973567384	 0.08311500675503414
13.65553099973505	 0.6698109706348614
10.204218228380114	 0.3509848715604953
31.68514263339068	 0.3515864655345773
49.01554271701003	 0.1602123842881653
5.508628998087916	 0.23988121543114715
13.869641277545774	 0.2575280775429878
46.98849277979157	 1.3784423207432326
43.253587512246334	 3.4420473227191763
33.04212002818574	 1.5075000778916383
47.74760288778903	 3.958897648607966
26.46494712213565	 0.37841122544074324
15.634652136478861	 0.3823248194641291
14.10196708318663	 0.6901959281395129
18.562756480111208	 0.9906928093833223
30.39882921897863	 1.3272648163522796
31.774178058963642	 1.0361597918694656
3.4562932533796276	 0.058361449267336774
4.577147022732225	 0.21571508050816046
2.844705810455844	 0.023766442934881837
3.1035609689619603	 0.05468888340261824
5.926350773060962	 0.12609259076878665
24.518155790121664	 0.6214601055503053
20.57620485960167	 0.390967051904088
4.224592266755945	 0.13868248837201147
3.848366228340272	 0.03567269758050173
17.828985449809032	 1.4561405287707103
38.86547327254731	 8.65202562425738
15.689513058055226	 1.4667113707025425
39.67729544352763	 2.7786449511281432
44.10680596826954	 4.378238163220644
48.31798473450724	 0.7526221781616513
21.96328833666506	 0.02133708946156787
37.62166747066455	 0.12363636988860094
35.456069445572325	 2.2476298587438706
9.435535579794818	 0.4319549761945769
25.571253995464872	 0.09107930850947099
29.33363604538123	 0.01629208519032943
15.233221634151478	 0.16878248177173383
39.66428652135999	 0.2170309100832526
21.679636523549917	 1.1160155321635337
29.369839775090732	 0.9867353545255853
37.83125573189842	 2.3740730522783764
37.32793346998509	 0.9411637276143878
45.24316361319433	 3.1195636162124174
0.5165367397848508	 0.03682857838258469
4.568755086990689	 0.18051215900871576
0.699455465514115	 0.1215208258866709
38.026194482318864	 6.390991643399762
12.839455584252523	 1.3691376033089018
2.219562246365464	 0.17137736136875947
22.882573685363266	 0.06988890925159907
35.38839181840829	 2.506555768015666
39.82287337170587	 2.7807492892851826
32.74454866702262	 0.34424611653937376
36.24739875651263	 0.3094342925704936
6.315073612956562	 0.06203605722845573
10.01289200937049	 0.10210978088398193
20.60084556582798	 0.09555483244627183
46.410668718594074	 5.568243689210419
47.101315303248114	 6.1933540784106285
23.8419170559446	 0.04142893125620617
15.505034132856576	 0.7820987656492715
23.22975129744092	 0.755043538407346
47.67795427913889	 0.8681561344306488
43.19440300864844	 1.5208672892734825
30.14936205870036	 0.6165519300658673
0.25325205618128566	 0.017731660770196223
36.650338978273034	 0.005186498762149938
38.58459341256513	 1.2614108750983775
9.371842778749395	 0.567727471902046
21.82088949327361	 0.24238043192760728
43.05763230078498	 0.336602032221748
32.45622338121469	 0.9503748934634402
6.386347501096912	 0.4890433408495536
40.85235585302285	 2.353630499671681
36.19046220865134	 2.5675685339816994
8.408169110061209	 0.24094547969217928
14.860348030939264	 0.9742133118023979
37.71748184458478	 3.6542435403178217
2.4296208126177996	 0.07844551516679621
2.283610127573504	 0.14328514518070845
45.94050507812754	 2.394101577412158
20.975131821712534	 1.0886036739084943
41.411230798799224	 2.526527718021889
0.6778475228177427	 0.008600961705469534
34.66571851683187	 1.965152245325548
8.647860793636491	 0.5286714355410851
3.048931671222838	 0.11348073329653774
1.1247710213556028	 0.09417994174366195
34.7053441258909	 1.1548102185496987
7.5627751529827485	 1.5788897987503665
44.91237677304821	 3.190816571698633
38.832991238985834	 2.763362389021765
4.5438537789009805	 0.2505650399269621
10.555898854605623	 0.700244761996359
14.990666156670828	 1.0825118284782178
31.78492527372227	 0.9708983339785853
45.26193844299221	 1.5602085446247997
41.09464921357812	 1.2070613595284954
40.8504524943671	 1.733441198291061
8.180587716964494	 0.20499470900455385
6.5967272140435185	 0.2821862841860643
32.35757708689274	 3.150647721956201
27.146946661643977	 2.2829888281111046
18.28289744849877	 0.004557463102074166
2.147399066102823	 0.1553476645645444
23.26679944703052	 0.8619386781935532
39.39494808775212	 1.1831669716895803
24.43449161725312	 0.8616905233422649
48.732516613523714	 6.948254793086491
30.030240010182762	 4.4416508420832415
28.072528432585838	 0.5649380116414626
24.158776804327058	 0.6244182333684165
40.992172307780095	 1.5768093087497945
16.03316592809062	 0.5413593660257714
16.939690770690863	 0.3302569506742721
29.118057329509	 0.2830333381296519
3.0913082622046337	 0.020822479050194964
36.257240192200065	 1.407983332259576
21.29478169880607	 0.9309535338429455
36.53845714716999	 1.1229707462812684
44.611147207039586	 0.8342674347041665
20.160827184848262	 0.4024451282385222
44.11001707110792	 0.29058546568882804
30.41019422349061	 0.1849178946611154
34.54308379305616	 1.4058476614321833
15.23823300093059	 0.8123815371184193
22.674416187263624	 0.2977466140747218
6.775502344284506	 0.26782831843548394
27.430969872581812	 0.9707142911788544
14.783990585859923	 1.0656564110085256
1.5157775739650048	 0.019953968742661976
43.37195490524156	 1.909334016596297
45.43171879591662	 1.7004344114054888
31.951369686704744	 0.17030369982865423
45.38025171083584	 2.0364464518891694
48.57100737532095	 1.848506738082925
18.22011170326737	 1.1895172214589955
32.67022173332572	 3.0046570607895973
11.089930342086618	 0.23807824544667966
29.09035658400153	 0.7269848349105459
11.977744229491616	 0.3182160386415962
31.7854947341829	 5.120435074394859
40.12412055341092	 0.1831000382174679
28.66271470523697	 1.180220364569589
21.35404949436991	 0.13769378101985907
14.512819525635996	 0.44699007046390626
3.811098624904746	 0.009074452538622158
24.06512891434387	 0.5301975744893106
31.675373181476708	 0.43911687643493025
47.492166860815246	 2.961681046631412
22.70582207151844	 0.6104143798361683
39.60262605208715	 1.107973684020088
24.87521140522584	 1.0573920789878848
35.4623831691079	 1.3747894209030775
16.504574588963493	 3.6217318559941063
5.684313693083714	 0.3101232076859519
25.239011174770226	 0.644577739041857
2.643589771799282	 0.1027943884749205
42.921931029752045	 1.2474107321570855
41.06695806413602	 0.5888067148352647
17.044089363950178	 1.2171949208919681
30.363910604792014	 1.2232084996610055
49.436242629299194	 2.2401089086900186
5.5455424312193085	 0.5553257408783718
11.06121056390339	 1.0122445782574783
3.6050928402929614	 0.30006208112404487
13.989984882351491	 0.6910245004372726
31.582954621762525	 0.9079282595025902
33.92699713506768	 0.8467452731673859
28.743412626449427	 0.7835510839448148
5.093871938917727	 0.23979641679574115
25.949428911209697	 0.24420930224398063
4.754333028660857	 0.045959176901654075
34.55161013521735	 0.7645827907418052
20.59258739763604	 0.5369113868281126
24.110504355898073	 0.9408147113618739
13.273176700213401	 0.2737321252898486
0.5371415947668157	 0.010240962312242807
19.533831864168675	 0.5389787782066122
39.19277924945755	 0.4938977068197161
42.087202988491896	 0.747513177598421
41.801449678174	 3.669255579676353
16.117471547871542	 1.1821092769469708
40.89268338784412	 1.0253155962860205
11.254476603431796	 0.6778956832131744
40.69075880732926	 1.942116772461361
16.80566692789649	 1.2303290439645416
27.98851145232719	 0.44923287185917005
26.938043053767537	 0.2606089935960867
2.9736548674186345	 0.4260616342243262
48.08048540609463	 6.797992929639712
9.016179484042269	 0.20011131355798817
36.200012790973865	 0.4663431376434062
6.827882295710869	 0.3119216484884513
34.202793927876684	 0.3930172323002381
41.74164895343773	 1.2710702769886097
6.695493236977729	 0.2349107447196559
21.48744553588517	 0.6594544810548726
10.732621965276156	 0.2884440577078262
12.224907621441233	 0.24847475280606268
2.520473582060778	 0.04906319953279592
35.64534286612987	 0.3965336792720251
19.577272492898967	 0.38664140986583106
32.129304160165326	 0.6017149160241502
5.453966818833022	 0.01086462625124529
8.688826920903598	 0.0510817526566445
38.641636249631176	 0.10998090589836096
14.700516865052437	 0.6210415710355583
34.573297408933776	 0.2453041997281744
41.060039928079526	 5.549875181735601
3.93511905438817	 0.6667604339399329
33.33365662551176	 6.011559593680609
32.962362061245074	 6.5150313247562295
18.21279804628085	 0.3970401899784157
26.68795163812232	 0.8199671912191739
45.486770222013504	 0.4521651130646944
24.63052808560081	 0.031032006291024317
44.17596648914549	 1.5738308724144616
38.293167657001895	 0.611538341198667
49.19058440481236	 3.5388748590554258
31.21388440787297	 2.3395723869602563
1.1844130952723464	 0.03093394267170302
36.75913904787112	 0.2706240166666163
37.40594687626268	 2.8649798965815734
13.585227702727359	 1.276026523845763
3.6519264105288385	 0.4286877702770755
37.89494559640794	 1.9224008108031327
44.924577014494105	 1.9454389471428328
22.656673386251796	 0.8123972818375336
13.012755631178047	 0.9353288187914526
28.119087037002284	 1.971321342546279
34.520874402534396	 16.790379861619744
47.39686089502222	 23.353113615923164
1.49829046652325	 0.7550863979224107
7.1932727966790395	 0.18851723090104944
43.090041231683266	 1.3419025417774364
16.184787647270493	 0.5182243118390275
41.25750129586464	 4.687525714214438
32.259392340132685	 4.015304819180514
44.70659987571034	 0.2621629630559852
44.142897186478166	 0.004495285926992665
10.60543593310218	 0.09557489355246851
47.04227044233215	 2.2398296866488465
8.442462275536677	 0.04945825969627471
33.44571386940907	 0.3116420912243427
10.757450015225151	 0.1305033290364097
19.69032095667615	 0.11697011424062609
21.47987665438857	 0.3473632314070336
28.48171149088555	 0.6153582894451901
44.94295612478934	 0.31374584892788704
47.897184383726895	 0.3596187964149493
12.490597088657152	 0.6669119931759155
47.524166114846075	 3.281161807906088
24.137922037316066	 1.655577632360412
12.770525742085553	 0.21204320133918486
10.815868073726104	 0.48883145330267475
4.675263214819775	 0.03898866676757873
26.78376933716629	 0.20711802822581404
15.615927476893754	 0.13636282871130412
49.93615479322215	 1.1118409284833675
12.080696612723901	 0.3143930409275999
46.09049486022075	 1.067736485660724
15.783288878076608	 0.2427003658719329
30.765076168912202	 0.9544294265184696
19.40742318559553	 0.571463720307058
1.267464190008294	 0.06167720588587855
22.25457140216874	 0.7252244925626314
13.909938215352947	 0.0663504981274432
23.58788696461241	 0.3816537896512848
35.3532058219627	 2.7702161157370924
23.246937628565757	 1.890240793927596
12.185421425167942	 0.8048609306279495
5.239735599915363	 0.6526713120842569
22.83669769756822	 0.8162983571845004
32.59854068894065	 0.5530821933469667
45.30953195458336	 1.5503613573843253
27.71026725904721	 1.6711638258890211
47.31787570295246	 2.7646359019828637
0.8487098120639469	 0.16437499038255976
46.957969178609474	 0.7805134628813803
4.930559888270169	 0.041957592951569644
6.100205400344488	 0.2600614273822215
28.313109483798833	 0.39643776730684266
37.15693926082647	 0.4142100055747733
22.781066504240332	 0.3302996255931987
46.55280514119368	 3.3176432081571647
48.79804729684993	 3.7517728519755877
7.547938536836396	 0.5974548665803976
26.046906422556198	 2.539940604239053
11.619209800538155	 1.1232134518106154
37.15492185429919	 2.0443763669992805
13.262142554719603	 0.6549610760934499
49.97315027956543	 2.4774649324683793
35.01577096717199	 0.6936127407971
43.49303327757401	 0.6737748513351889
46.2942109423237	 3.06850454059974
3.200825310309435	 0.19949324755458342
31.659600062839715	 2.368657880168346
11.525654366952626	 0.6573607599104498
22.113835777259617	 0.7539094163859232
36.62371558047742	 9.319512307596423
27.351845098558076	 0.3467281624435188
20.670063835195425	 0.13557075049601153
46.28260830539847	 1.0340283689953864
15.859267883247197	 1.5130732201603134
34.76057047378629	 3.8956861778332446
32.97133073934312	 3.3795714929011105
6.993754772757582	 0.6983217685413079
45.92876529293295	 5.063862690545285
41.543135664968375	 0.5053065145416369
12.312613669118516	 1.4966723803962019
37.597135396881896	 2.1671424069701075
21.145380162367765	 1.4901888121782214
10.453567390204766	 0.7109182392893594
3.6617832149567375	 0.14685377953228373
12.309002776597676	 0.7975988752260577
45.80296636709144	 2.861676888681906
3.1703729067972306	 0.04288543876042139
20.51678299513606	 0.5699336901967484
10.941508765536812	 0.3604204382703635
4.963822687102148	 0.07299143988942625
33.861681235983774	 0.29153115571753574
10.103420847217027	 0.02709909166883584
43.73256122574985	 1.7370656963086262
3.836259211409682	 0.00971329796277276
9.394530028057495	 0.004304739641906252
37.34166895546208	 9.352273673697852
31.513083243343328	 1.7385436501659761
20.719233607612388	 0.14372301799665976
43.731890852212864	 0.7095636788428337
43.30020492586113	 2.204934057815116
2.122383479358747	 0.16880556634453692
30.02371075280258	 1.3097127397629897
13.113165753772616	 2.6054235845552665
39.080236877456834	 0.9592517876060072
21.29628899988084	 0.7723432466360194
10.479221821148494	 0.7258297477347657
18.588474574551643	 0.7237612450638622
21.157985849201356	 0.9307900735605124
36.09279276573291	 0.1339044279249677
17.007315415707318	 0.44170209070026445
42.48273279268052	 0.6615752467154437
6.010898648714358	 0.2883354855014941
32.779036075924964	 2.0664989940671923
8.54673073211849	 0.204075030688319
8.15664360210423	 0.1986748430113412
35.60085688289797	 3.839084137353243
49.667657063719	 0.16756668653447093
5.164561633551568	 0.03207558144879474
6.350485802798928	 0.18510734789804584
38.040779769685926	 0.9735530874192122
26.710202235479574	 0.5578765806262673
41.57210391608421	 0.666104893683908
47.47987102388601	 0.8936551397797459
18.656707361627266	 0.22763578313929855
4.289253193695519	 0.08297098274800963
27.135363313768323	 2.0335543005937033
37.632930611092895	 1.1623832253839836
22.42264003796955	 2.9993075001728577
45.98835174580769	 4.506293508995249
1.8131023606923424	 0.07798836220621563
4.224726880361418	 0.22871513285842537
16.991888696903356	 0.3214217688281167
24.940103400204066	 0.36947370371488475
9.33667730513198	 0.6333090879165368
13.954295044233172	 1.2737764222517232
18.788892257929074	 1.9899355033716404
22.248138457231022	 4.9598448643998765
19.797531584654298	 4.169925984839983
25.318510679981816	 2.398534802536094
46.14393762429677	 3.447368181759117
16.45478379516302	 0.2780311765695842
19.991986089877734	 0.5575419433342468
24.839947376850308	 0.4448044727656608
19.631774834033212	 0.24397392923782846
37.94929343004581	 0.40447814722780606


==> Time.Surf.F.C.1.0.10.Gibbs.dat <==
1000 10 1.28
1000 50 1.34
1000 100 1.56
1000 150 1.56
1000 200 1.62
1000 250 1.6
1000 300 1.62
1000 350 1.73
1000 400 1.71
1000 450 1.62
1000 500 1.62
1000 550 1.68
1000 600 1.69
1000 650 1.72
1000 700 1.68
1000 750 1.57
1000 800 1.67
1000 850 1.76
1000 900 1.67
1000 950 1.66
1000 1000 1.87

2000 10 2.36
2000 50 2.81
2000 100 2.92
2000 150 3.06
2000 200 3.02
2000 250 3.02
2000 300 3.18
2000 350 3.06
2000 400 3.06
2000 450 3.26
2000 500 3.22
2000 550 3.18
2000 600 3.31
2000 650 3.19
2000 700 3.26
2000 750 3.27
2000 800 3.11
2000 850 3.24
2000 900 3.28
2000 950 3.2
2000 1000 3.29

3000 10 3.45
3000 50 4.13
3000 100 4.32
3000 150 4.49
3000 200 4.56
3000 250 4.5
3000 300 4.5
3000 350 4.76
3000 400 4.77
3000 450 4.59
3000 500 4.75
3000 550 4.69
3000 600 4.73
3000 650 4.83
3000 700 4.81
3000 750 4.78
3000 800 4.82
3000 850 4.96
3000 900 4.75
3000 950 4.67
3000 1000 4.8

4000 10 4.59
4000 50 5.41
4000 100 5.67
4000 150 5.94
4000 200 6.09
4000 250 6.06
4000 300 6.17
4000 350 6.18
4000 400 6.09
4000 450 6.2
4000 500 6.39
4000 550 6.34
4000 600 6.53
4000 650 6.3
4000 700 6.43
4000 750 6.28
4000 800 6.33
4000 850 6.56
4000 900 6.43
4000 950 6.35
4000 1000 6.49

5000 10 5.59
5000 50 6.65
5000 100 7.19
5000 150 7.29
5000 200 7.39
5000 250 7.42
5000 300 7.65
5000 350 7.6
5000 400 7.67
5000 450 7.73
5000 500 7.67
5000 550 7.78
5000 600 7.76
5000 650 8.03
5000 700 7.91
5000 750 8.08
5000 800 7.87
5000 850 7.88
5000 900 8.14
5000 950 8.04
5000 1000 8.02

6000 10 6.88
6000 50 7.82
6000 100 8.61
6000 150 8.81
6000 200 8.97
6000 250 9.1
6000 300 9.25
6000 350 9.28
6000 400 9.4
6000 450 9.55
6000 500 9.55
6000 550 9.47
6000 600 9.46
6000 650 9.42
6000 700 9.44
6000 750 9.3
6000 800 9.23
6000 850 9.8
6000 900 9.4
6000 950 9.53
6000 1000 9.64

7000 10 7.87
7000 50 9.43
7000 100 9.96
7000 150 10.48
7000 200 10.74
7000 250 10.68
7000 300 10.68
7000 350 10.7
7000 400 11.03
7000 450 10.75
7000 500 10.74
7000 550 10.93
7000 600 10.71
7000 650 11.14
7000 700 10.87
7000 750 10.93
7000 800 10.73
7000 850 11.0
7000 900 11.15
7000 950 11.16
7000 1000 11.11

8000 10 9.31
8000 50 10.85
8000 100 11.2
8000 150 11.31
8000 200 11.77
8000 250 12.2
8000 300 12.27
8000 350 12.36
8000 400 12.29
8000 450 12.39
8000 500 12.31
8000 550 12.64
8000 600 12.82
8000 650 12.7
8000 700 12.63
8000 750 12.74
8000 800 12.7
8000 850 12.57
8000 900 12.73
8000 950 12.34
8000 1000 12.72

9000 10 10.3
9000 50 11.86
9000 100 12.91
9000 150 13.18
9000 200 13.43
9000 250 13.56
9000 300 13.55
9000 350 13.73
9000 400 13.59
9000 450 14.13
9000 500 13.88
9000 550 13.92
9000 600 13.93
9000 650 14.14
9000 700 13.95
9000 750 14.15
9000 800 13.92
9000 850 14.21
9000 900 13.99
9000 950 13.73
9000 1000 14.14

10000 10 11.3
10000 50 13.1
10000 100 14.04
10000 150 14.66
10000 200 14.89
10000 250 14.75
10000 300 15.02
10000 350 15.07
10000 400 15.3
10000 450 15.21
10000 500 15.33
10000 550 15.24
10000 600 15.45
10000 650 15.34
10000 700 15.87
10000 750 15.59
10000 800 15.22
10000 850 15.66
10000 900 15.3
10000 950 16.02
10000 1000 15.69

11000 10 12.61
11000 50 14.59
11000 100 15.5
11000 150 15.64
11000 200 15.72
11000 250 16.29
11000 300 16.48
11000 350 16.83
11000 400 16.47
11000 450 16.99
11000 500 16.96
11000 550 16.92
11000 600 17.17
11000 650 16.83
11000 700 16.92
11000 750 17.14
11000 800 17.23
11000 850 17.6
11000 900 17.02
11000 950 16.91
11000 1000 17.47

12000 10 13.94
12000 50 16.02
12000 100 16.85
12000 150 17.19
12000 200 17.76
12000 250 17.89
12000 300 18.23
12000 350 18.19
12000 400 18.4
12000 450 18.54
12000 500 18.36
12000 550 18.47
12000 600 18.65
12000 650 18.78
12000 700 18.56
12000 750 18.46
12000 800 18.8
12000 850 18.49
12000 900 18.87
12000 950 18.69
12000 1000 18.72

13000 10 14.53
13000 50 17.23
13000 100 18.66
13000 150 18.7
13000 200 19.22
13000 250 18.98
13000 300 19.39
13000 350 19.61
13000 400 20.07
13000 450 20.09
13000 500 19.6
13000 550 19.89
13000 600 20.52
13000 650 19.63
13000 700 20.32
13000 750 20.37
13000 800 20.31
13000 850 20.45
13000 900 20.4
13000 950 19.89
13000 1000 20.01

14000 10 15.91
14000 50 18.6
14000 100 19.76
14000 150 19.77
14000 200 20.31
14000 250 21.06
14000 300 21.61
14000 350 20.9
14000 400 21.44
14000 450 21.34
14000 500 21.66
14000 550 21.76
14000 600 21.8
14000 650 21.56
14000 700 21.24
14000 750 21.7
14000 800 21.06
14000 850 21.76
14000 900 21.99
14000 950 21.81
14000 1000 21.8

15000 10 16.53
15000 50 19.92
15000 100 20.69
15000 150 21.42
15000 200 21.71
15000 250 22.5
15000 300 22.49
15000 350 22.84
15000 400 22.86
15000 450 22.78
15000 500 22.5
15000 550 22.7
15000 600 22.93
15000 650 23.01
15000 700 22.99
15000 750 23.21
15000 800 23.1
15000 850 23.48
15000 900 23.59
15000 950 23.19
15000 1000 24.09

16000 10 17.76
16000 50 21.02
16000 100 22.03
16000 150 23.16
16000 200 23.68
16000 250 23.84
16000 300 23.98
16000 350 24.21
16000 400 24.2
16000 450 24.41
16000 500 24.21
16000 550 24.56
16000 600 24.38
16000 650 24.89
16000 700 24.36
16000 750 25.29
16000 800 24.98
16000 850 25.05
16000 900 24.66
16000 950 24.93
16000 1000 25.12

17000 10 19.05
17000 50 22.54
17000 100 23.66
17000 150 24.27
17000 200 24.48
17000 250 25.67
17000 300 25.21
17000 350 25.51
17000 400 25.79
17000 450 25.85
17000 500 25.32
17000 550 26.72
17000 600 26.26
17000 650 25.81
17000 700 25.81
17000 750 26.04
17000 800 26.79
17000 850 26.17
17000 900 26.8
17000 950 26.39
17000 1000 26.42

18000 10 19.86
18000 50 23.74
18000 100 25.35
18000 150 26.44
18000 200 26.01
18000 250 26.51
18000 300 27.34
18000 350 26.78
18000 400 27.29
18000 450 27.53
18000 500 27.83
18000 550 27.36
18000 600 28.08
18000 650 27.47
18000 700 28.05
18000 750 27.44
18000 800 28.23
18000 850 27.62
18000 900 27.93
18000 950 27.93
18000 1000 27.87

19000 10 21.28
19000 50 24.67
19000 100 26.52
19000 150 26.96
19000 200 27.79
19000 250 28.03
19000 300 28.91
19000 350 28.84
19000 400 28.76
19000 450 29.04
19000 500 28.91
19000 550 29.74
19000 600 29.33
19000 650 29.71
19000 700 30.17
19000 750 29.37
19000 800 29.67
19000 850 29.71
19000 900 29.22
19000 950 29.86
19000 1000 29.96

20000 10 22.64
20000 50 26.55
20000 100 27.55
20000 150 28.48
20000 200 29.6
20000 250 29.25
20000 300 30.03
20000 350 30.39
20000 400 30.66
20000 450 30.2
20000 500 30.76
20000 550 30.9
20000 600 31.07
20000 650 30.82
20000 700 31.3
20000 750 29.97
20000 800 30.73
20000 850 31.21
20000 900 30.77
20000 950 30.99
20000 1000 30.47



==> Time.Surf.F.C.1.0.10.Minka.dat <==
1000 10 3.44 
1000 50 4.27 
1000 100 4.64 
1000 150 5.03 
1000 200 4.94 
1000 250 5.12 
1000 300 5.25 
1000 350 5.41 
1000 400 5.48 
1000 450 5.47 
1000 500 5.45 
1000 550 5.48 
1000 600 5.54 
1000 650 5.57 
1000 700 5.72 
1000 750 5.71 
1000 800 5.78 
1000 850 5.72 
1000 900 5.72 
1000 950 5.68 
1000 1000 5.91 

2000 10 7.3 
2000 50 9.51 
2000 100 10.34 
2000 150 10.53 
2000 200 10.75 
2000 250 11.21 
2000 300 11.41 
2000 350 11.69 
2000 400 11.62 
2000 450 11.87 
2000 500 11.94 
2000 550 11.91 
2000 600 12.23 
2000 650 12.16 
2000 700 12.37 
2000 750 12.57 
2000 800 12.3 
2000 850 12.43 
2000 900 12.37 
2000 950 12.57 
2000 1000 12.58 

3000 10 11.0 
3000 50 14.99 
3000 100 16.05 
3000 150 16.84 
3000 200 17.17 
3000 250 17.72 
3000 300 18.21 
3000 350 18.18 
3000 400 18.46 
3000 450 18.43 
3000 500 19.09 
3000 550 18.86 
3000 600 19.14 
3000 650 19.21 
3000 700 19.22 
3000 750 19.63 
3000 800 19.39 
3000 850 19.45 
3000 900 19.87 
3000 950 19.58 
3000 1000 19.75 

4000 10 15.58 
4000 50 19.75 
4000 100 21.73 
4000 150 23.13 
4000 200 23.9 
4000 250 23.9 
4000 300 25.11 
4000 350 25.09 
4000 400 25.36 
4000 450 25.26 
4000 500 26.02 
4000 550 25.92 
4000 600 26.47 
4000 650 26.63 
4000 700 26.99 
4000 750 26.24 
4000 800 26.77 
4000 850 27.34 
4000 900 27.16 
4000 950 26.87 
4000 1000 26.99 

5000 10 19.72 
5000 50 25.8 
5000 100 27.81 
5000 150 29.73 
5000 200 30.28 
5000 250 31.08 
5000 300 31.43 
5000 350 32.36 
5000 400 31.72 
5000 450 33.48 
5000 500 32.9 
5000 550 33.21 
5000 600 33.73 
5000 650 33.9 
5000 700 34.11 
5000 750 34.54 
5000 800 34.47 
5000 850 34.47 
5000 900 34.72 
5000 950 35.18 
5000 1000 35.52 

6000 10 24.32 
6000 50 31.39 
6000 100 34.48 
6000 150 36.41 
6000 200 37.16 
6000 250 38.3 
6000 300 38.93 
6000 350 39.45 
6000 400 39.97 
6000 450 40.14 
6000 500 41.13 
6000 550 40.91 
6000 600 41.26 
6000 650 41.28 
6000 700 42.07 
6000 750 41.38 
6000 800 41.69 
6000 850 42.32 
6000 900 42.04 
6000 950 42.65 
6000 1000 42.71 

7000 10 28.68 
7000 50 37.47 
7000 100 40.78 
7000 150 42.89 
7000 200 44.24 
7000 250 45.62 
7000 300 45.64 
7000 350 45.99 
7000 400 47.03 
7000 450 47.55 
7000 500 47.91 
7000 550 48.61 
7000 600 49.03 
7000 650 49.59 
7000 700 50.06 
7000 750 48.97 
7000 800 49.23 
7000 850 49.88 
7000 900 50.05 
7000 950 50.67 
7000 1000 50.34 

8000 10 33.41 
8000 50 43.47 
8000 100 47.31 
8000 150 49.6 
8000 200 50.83 
8000 250 52.41 
8000 300 53.26 
8000 350 54.29 
8000 400 54.27 
8000 450 55.52 
8000 500 55.29 
8000 550 56.25 
8000 600 56.42 
8000 650 56.97 
8000 700 57.72 
8000 750 57.67 
8000 800 57.87 
8000 850 58.69 
8000 900 58.85 
8000 950 58.21 
8000 1000 59.77 

9000 10 38.44 
9000 50 49.17 
9000 100 54.02 
9000 150 56.18 
9000 200 58.89 
9000 250 59.09 
9000 300 60.52 
9000 350 61.48 
9000 400 61.85 
9000 450 62.99 
9000 500 63.14 
9000 550 63.55 
9000 600 64.11 
9000 650 65.45 
9000 700 64.59 
9000 750 66.44 
9000 800 65.06 
9000 850 66.47 
9000 900 66.22 
9000 950 65.62 
9000 1000 67.22 

10000 10 44.03 
10000 50 54.89 
10000 100 60.3 
10000 150 64.02 
10000 200 65.61 
10000 250 66.48 
10000 300 68.9 
10000 350 68.6 
10000 400 70.22 
10000 450 70.72 
10000 500 70.68 
10000 550 71.92 
10000 600 72.02 
10000 650 72.12 
10000 700 72.95 
10000 750 72.95 
10000 800 72.9 
10000 850 73.75 
10000 900 74.47 
10000 950 75.05 
10000 1000 75.08 

11000 10 47.15 
11000 50 60.86 
11000 100 67.56 
11000 150 70.33 
11000 200 72.04 
11000 250 74.55 
11000 300 75.67 
11000 350 77.41 
11000 400 78.26 
11000 450 78.82 
11000 500 78.22 
11000 550 79.55 
11000 600 80.63 
11000 650 80.72 
11000 700 80.63 
11000 750 81.73 
11000 800 82.88 
11000 850 83.31 
11000 900 82.78 
11000 950 83.22 
11000 1000 83.93 

12000 10 52.08 
12000 50 69.02 
12000 100 74.14 
12000 150 77.26 
12000 200 79.58 
12000 250 81.19 
12000 300 83.59 
12000 350 83.59 
12000 400 84.9 
12000 450 86.07 
12000 500 87.79 
12000 550 88.04 
12000 600 88.45 
12000 650 89.75 
12000 700 89.2 
12000 750 89.6 
12000 800 90.79 
12000 850 90.3 
12000 900 91.23 
12000 950 92.25 
12000 1000 91.52 

13000 10 58.81 
13000 50 73.73 
13000 100 80.71 
13000 150 84.34 
13000 200 87.52 
13000 250 88.12 
13000 300 90.23 
13000 350 92.12 
13000 400 92.28 
13000 450 95.45 
13000 500 94.99 
13000 550 94.95 
13000 600 96.77 
13000 650 96.69 
13000 700 98.53 
13000 750 99.13 
13000 800 98.98 
13000 850 99.77 
13000 900 99.89 
13000 950 99.98 
13000 1000 100.88 

14000 10 62.71 
14000 50 80.39 
14000 100 87.9 
14000 150 92.04 
14000 200 94.86 
14000 250 96.31 
14000 300 99.36 
14000 350 99.6 
14000 400 101.33 
14000 450 102.62 
14000 500 102.7 
14000 550 104.52 
14000 600 104.58 
14000 650 104.78 
14000 700 105.28 
14000 750 106.7 
14000 800 106.68 
14000 850 107.74 
14000 900 108.04 
14000 950 109.7 
14000 1000 108.65 

15000 10 67.24 
15000 50 86.22 
15000 100 93.39 
15000 150 97.9 
15000 200 101.46 
15000 250 103.68 
15000 300 106.88 
15000 350 108.24 
15000 400 108.64 
15000 450 110.25 
15000 500 111.9 
15000 550 112.19 
15000 600 112.3 
15000 650 113.22 
15000 700 114.24 
15000 750 114.93 
15000 800 115.91 
15000 850 117.25 
15000 900 115.82 
15000 950 117.92 
15000 1000 117.27 

16000 10 72.29 
16000 50 92.97 
16000 100 100.92 
16000 150 106.78 
16000 200 109.3 
16000 250 111.09 
16000 300 114.48 
16000 350 115.58 
16000 400 117.1 
16000 450 119.62 
16000 500 118.66 
16000 550 120.01 
16000 600 118.97 
16000 650 122.15 
16000 700 122.78 
16000 750 124.48 
16000 800 125.44 
16000 850 126.1 
16000 900 124.6 
16000 950 127.7 
16000 1000 128.08 

17000 10 77.25 
17000 50 99.81 
17000 100 108.4 
17000 150 114.08 
17000 200 117.8 
17000 250 122.11 
17000 300 123.56 
17000 350 123.95 
17000 400 125.24 
17000 450 126.69 
17000 500 125.94 
17000 550 129.49 
17000 600 130.31 
17000 650 130.5 
17000 700 131.09 
17000 750 132.26 
17000 800 132.62 
17000 850 131.64 
17000 900 136.17 
17000 950 133.59 
17000 1000 134.74 

18000 10 81.82 
18000 50 105.24 
18000 100 115.17 
18000 150 122.28 
18000 200 123.86 
18000 250 126.69 
18000 300 130.63 
18000 350 132.13 
18000 400 132.38 
18000 450 136.24 
18000 500 136.42 
18000 550 137.15 
18000 600 139.29 
18000 650 138.48 
18000 700 140.01 
18000 750 141.69 
18000 800 142.15 
18000 850 142.41 
18000 900 143.93 
18000 950 142.93 
18000 1000 143.06 

19000 10 89.12 
19000 50 113.17 
19000 100 122.27 
19000 150 127.66 
19000 200 133.52 
19000 250 136.11 
19000 300 139.43 
19000 350 140.17 
19000 400 142.44 
19000 450 144.34 
19000 500 144.58 
19000 550 145.52 
19000 600 146.91 
19000 650 147.63 
19000 700 148.99 
19000 750 148.05 
19000 800 150.23 
19000 850 149.12 
19000 900 151.87 
19000 950 152.29 
19000 1000 152.34 

20000 10 93.06 
20000 50 119.52 
20000 100 129.36 
20000 150 135.13 
20000 200 141.28 
20000 250 144.18 
20000 300 147.16 
20000 350 150.19 
20000 400 150.8 
20000 450 149.44 
20000 500 153.19 
20000 550 154.33 
20000 600 155.23 
20000 650 157.32 
20000 700 159.58 
20000 750 155.37 
20000 800 158.68 
20000 850 160.67 
20000 900 160.06 
20000 950 160.96 
20000 1000 160.79 



==> Time.Surf.F.C.1.0.1000.Gibbs.dat <==
1000 10 5.08
1000 50 5.8
1000 100 6.39
1000 150 6.77
1000 200 7.25
1000 250 7.51
1000 300 7.64
1000 350 7.87
1000 400 7.98
1000 450 8.14
1000 500 8.18
1000 550 8.34
1000 600 8.33
1000 650 8.51
1000 700 8.72
1000 750 8.84
1000 800 8.77
1000 850 8.81
1000 900 8.92
1000 950 9.01
1000 1000 9.04

2000 10 5.97
2000 50 7.25
2000 100 8.24
2000 150 8.88
2000 200 9.37
2000 250 9.68
2000 300 9.84
2000 350 10.07
2000 400 10.29
2000 450 10.56
2000 500 10.77
2000 550 10.83
2000 600 11.0
2000 650 11.14
2000 700 11.31
2000 750 11.29
2000 800 11.47
2000 850 11.57
2000 900 11.71
2000 950 11.71
2000 1000 11.76

3000 10 7.13
3000 50 8.83
3000 100 10.01
3000 150 10.76
3000 200 11.42
3000 250 11.79
3000 300 12.27
3000 350 12.45
3000 400 12.82
3000 450 13.04
3000 500 13.24
3000 550 13.47
3000 600 13.59
3000 650 13.84
3000 700 13.91
3000 750 13.97
3000 800 14.23
3000 850 14.33
3000 900 14.49
3000 950 14.7
3000 1000 14.71

4000 10 8.32
4000 50 9.96
4000 100 11.56
4000 150 12.66
4000 200 13.31
4000 250 13.95
4000 300 14.43
4000 350 14.66
4000 400 15.06
4000 450 15.35
4000 500 15.57
4000 550 15.78
4000 600 16.05
4000 650 16.28
4000 700 16.45
4000 750 16.61
4000 800 17.02
4000 850 17.05
4000 900 17.04
4000 950 17.32
4000 1000 17.44

5000 10 9.26
5000 50 11.23
5000 100 13.24
5000 150 14.34
5000 200 15.29
5000 250 15.9
5000 300 16.45
5000 350 16.91
5000 400 17.38
5000 450 17.71
5000 500 17.93
5000 550 18.34
5000 600 18.63
5000 650 18.88
5000 700 19.0
5000 750 19.26
5000 800 19.53
5000 850 19.96
5000 900 20.03
5000 950 20.26
5000 1000 20.19

6000 10 10.63
6000 50 11.87
6000 100 14.34
6000 150 16.21
6000 200 17.13
6000 250 18.06
6000 300 18.73
6000 350 18.97
6000 400 19.55
6000 450 19.9
6000 500 20.26
6000 550 20.62
6000 600 20.96
6000 650 21.62
6000 700 21.97
6000 750 22.15
6000 800 22.27
6000 850 22.48
6000 900 22.6
6000 950 22.85
6000 1000 23.2

7000 10 11.59
7000 50 13.35
7000 100 15.32
7000 150 17.21
7000 200 18.9
7000 250 19.7
7000 300 20.63
7000 350 21.19
7000 400 21.78
7000 450 22.26
7000 500 22.85
7000 550 23.27
7000 600 23.54
7000 650 23.92
7000 700 24.31
7000 750 24.35
7000 800 24.68
7000 850 25.05
7000 900 25.2
7000 950 25.42
7000 1000 25.65

8000 10 12.73
8000 50 14.99
8000 100 16.73
8000 150 18.26
8000 200 20.29
8000 250 21.31
8000 300 22.5
8000 350 23.17
8000 400 23.82
8000 450 24.34
8000 500 24.74
8000 550 25.36
8000 600 25.66
8000 650 26.12
8000 700 26.41
8000 750 26.69
8000 800 26.65
8000 850 26.83
8000 900 27.02
8000 950 27.32
8000 1000 27.5

9000 10 13.52
9000 50 16.36
9000 100 17.11
9000 150 18.83
9000 200 20.52
9000 250 22.47
9000 300 23.62
9000 350 24.61
9000 400 25.27
9000 450 25.87
9000 500 26.52
9000 550 27.01
9000 600 27.38
9000 650 27.76
9000 700 28.04
9000 750 28.45
9000 800 28.8
9000 850 29.21
9000 900 29.27
9000 950 29.5
9000 1000 30.08

10000 10 14.68
10000 50 18.49
10000 100 19.95
10000 150 20.12
10000 200 21.85
10000 250 23.45
10000 300 25.19
10000 350 26.13
10000 400 26.93
10000 450 27.86
10000 500 28.21
10000 550 28.83
10000 600 29.28
10000 650 29.99
10000 700 30.3
10000 750 30.74
10000 800 31.05
10000 850 31.33
10000 900 31.62
10000 950 32.1
10000 1000 32.39

11000 10 15.84
11000 50 20.21
11000 100 21.37
11000 150 22.15
11000 200 23.28
11000 250 24.92
11000 300 25.99
11000 350 27.5
11000 400 28.48
11000 450 29.33
11000 500 30.06
11000 550 30.6
11000 600 30.97
11000 650 31.83
11000 700 32.34
11000 750 32.58
11000 800 32.88
11000 850 33.39
11000 900 33.71
11000 950 34.06
11000 1000 34.27

12000 10 16.97
12000 50 22.21
12000 100 23.71
12000 150 24.59
12000 200 24.56
12000 250 25.41
12000 300 26.77
12000 350 28.1
12000 400 29.72
12000 450 30.4
12000 500 31.72
12000 550 32.45
12000 600 32.98
12000 650 33.62
12000 700 34.33
12000 750 34.56
12000 800 35.21
12000 850 35.46
12000 900 36.01
12000 950 36.41
12000 1000 36.84

13000 10 18.13
13000 50 23.86
13000 100 25.69
13000 150 26.09
13000 200 26.11
13000 250 27.37
13000 300 28.49
13000 350 30.06
13000 400 30.91
13000 450 32.31
13000 500 32.92
13000 550 33.94
13000 600 34.77
13000 650 35.46
13000 700 35.73
13000 750 36.64
13000 800 37.12
13000 850 37.32
13000 900 38.1
13000 950 38.57
13000 1000 38.81

14000 10 19.39
14000 50 25.4
14000 100 27.97
14000 150 27.71
14000 200 28.99
14000 250 28.52
14000 300 29.38
14000 350 30.58
14000 400 31.77
14000 450 32.97
14000 500 34.22
14000 550 35.21
14000 600 36.08
14000 650 37.08
14000 700 37.64
14000 750 38.44
14000 800 38.85
14000 850 39.65
14000 900 39.82
14000 950 40.36
14000 1000 40.63

15000 10 20.23
15000 50 27.01
15000 100 29.64
15000 150 30.29
15000 200 31.03
15000 250 30.88
15000 300 30.77
15000 350 31.37
15000 400 33.67
15000 450 34.65
15000 500 35.78
15000 550 36.21
15000 600 37.22
15000 650 38.91
15000 700 38.95
15000 750 39.95
15000 800 40.83
15000 850 41.17
15000 900 41.78
15000 950 42.41
15000 1000 42.81

16000 10 21.92
16000 50 29.2
16000 100 31.59
16000 150 32.76
16000 200 33.33
16000 250 33.12
16000 300 33.15
16000 350 33.56
16000 400 33.94
16000 450 34.96
16000 500 36.96
16000 550 36.77
16000 600 38.67
16000 650 40.0
16000 700 41.22
16000 750 42.06
16000 800 42.34
16000 850 43.07
16000 900 43.8
16000 950 43.63
16000 1000 44.38

17000 10 22.69
17000 50 31.07
17000 100 34.0
17000 150 35.07
17000 200 35.2
17000 250 35.35
17000 300 34.44
17000 350 34.97
17000 400 35.16
17000 450 36.48
17000 500 37.3
17000 550 38.82
17000 600 40.08
17000 650 40.55
17000 700 42.22
17000 750 43.55
17000 800 43.44
17000 850 44.64
17000 900 45.6
17000 950 45.72
17000 1000 46.57

18000 10 24.29
18000 50 32.96
18000 100 35.94
18000 150 37.44
18000 200 37.82
18000 250 37.8
18000 300 37.62
18000 350 37.75
18000 400 38.03
18000 450 38.26
18000 500 38.6
18000 550 39.39
18000 600 41.4
18000 650 42.24
18000 700 43.2
18000 750 43.68
18000 800 45.65
18000 850 45.94
18000 900 47.47
18000 950 47.55
18000 1000 48.14

19000 10 24.88
19000 50 34.36
19000 100 38.28
19000 150 39.53
19000 200 39.52
19000 250 39.77
19000 300 38.98
19000 350 38.58
19000 400 38.04
19000 450 39.84
19000 500 39.88
19000 550 41.01
19000 600 41.65
19000 650 43.0
19000 700 44.56
19000 750 45.23
19000 800 46.51
19000 850 46.96
19000 900 49.11
19000 950 49.33
19000 1000 49.73

20000 10 26.27
20000 50 35.82
20000 100 39.33
20000 150 41.54
20000 200 42.21
20000 250 42.34
20000 300 41.51
20000 350 41.04
20000 400 41.49
20000 450 41.75
20000 500 42.34
20000 550 43.48
20000 600 43.8
20000 650 45.13
20000 700 45.75
20000 750 46.32
20000 800 47.65
20000 850 48.92
20000 900 49.85
20000 950 49.79
20000 1000 51.84



==> Time.Surf.F.C.1.0.1000.Minka.dat <==
1000 10 4.8 
1000 50 5.61 
1000 100 6.39 
1000 150 6.85 
1000 200 7.19 
1000 250 7.54 
1000 300 7.77 
1000 350 7.97 
1000 400 8.1 
1000 450 8.2 
1000 500 8.49 
1000 550 8.39 
1000 600 8.56 
1000 650 8.69 
1000 700 8.7 
1000 750 8.81 
1000 800 8.98 
1000 850 9.0 
1000 900 9.07 
1000 950 9.07 
1000 1000 9.17 

2000 10 6.46 
2000 50 8.64 
2000 100 9.71 
2000 150 10.37 
2000 200 11.05 
2000 250 11.44 
2000 300 11.68 
2000 350 12.06 
2000 400 12.25 
2000 450 12.53 
2000 500 12.77 
2000 550 12.89 
2000 600 13.1 
2000 650 13.23 
2000 700 13.4 
2000 750 13.54 
2000 800 13.77 
2000 850 13.78 
2000 900 13.81 
2000 950 13.9 
2000 1000 14.04 

3000 10 8.95 
3000 50 11.83 
3000 100 13.41 
3000 150 14.39 
3000 200 15.15 
3000 250 15.67 
3000 300 16.21 
3000 350 16.56 
3000 400 17.12 
3000 450 17.16 
3000 500 17.62 
3000 550 17.81 
3000 600 18.0 
3000 650 18.26 
3000 700 18.51 
3000 750 18.65 
3000 800 18.83 
3000 850 18.97 
3000 900 19.15 
3000 950 19.42 
3000 1000 19.43 

4000 10 11.29 
4000 50 15.16 
4000 100 17.27 
4000 150 18.46 
4000 200 19.51 
4000 250 20.16 
4000 300 20.92 
4000 350 21.38 
4000 400 21.72 
4000 450 22.2 
4000 500 22.61 
4000 550 22.8 
4000 600 23.21 
4000 650 23.52 
4000 700 23.76 
4000 750 23.95 
4000 800 24.24 
4000 850 24.33 
4000 900 24.59 
4000 950 24.85 
4000 1000 24.94 

5000 10 13.72 
5000 50 18.65 
5000 100 21.17 
5000 150 22.7 
5000 200 24.0 
5000 250 24.98 
5000 300 25.68 
5000 350 26.29 
5000 400 26.85 
5000 450 27.25 
5000 500 27.86 
5000 550 28.35 
5000 600 28.62 
5000 650 29.05 
5000 700 29.21 
5000 750 29.59 
5000 800 30.02 
5000 850 30.25 
5000 900 30.53 
5000 950 30.69 
5000 1000 30.79 

6000 10 16.33 
6000 50 22.16 
6000 100 25.48 
6000 150 27.58 
6000 200 28.63 
6000 250 30.13 
6000 300 31.03 
6000 350 31.66 
6000 400 32.28 
6000 450 32.87 
6000 500 33.24 
6000 550 33.91 
6000 600 34.34 
6000 650 35.35 
6000 700 35.58 
6000 750 36.1 
6000 800 36.32 
6000 850 36.52 
6000 900 36.86 
6000 950 37.0 
6000 1000 37.29 

7000 10 19.24 
7000 50 26.36 
7000 100 30.06 
7000 150 32.18 
7000 200 33.78 
7000 250 35.08 
7000 300 36.14 
7000 350 37.06 
7000 400 37.89 
7000 450 38.59 
7000 500 39.23 
7000 550 39.88 
7000 600 40.41 
7000 650 40.92 
7000 700 41.4 
7000 750 41.74 
7000 800 42.19 
7000 850 42.56 
7000 900 42.79 
7000 950 43.13 
7000 1000 43.58 

8000 10 21.99 
8000 50 30.09 
8000 100 34.29 
8000 150 36.84 
8000 200 38.82 
8000 250 40.24 
8000 300 41.4 
8000 350 42.4 
8000 400 43.28 
8000 450 44.09 
8000 500 44.84 
8000 550 45.52 
8000 600 46.05 
8000 650 46.64 
8000 700 47.14 
8000 750 47.55 
8000 800 47.39 
8000 850 47.7 
8000 900 48.15 
8000 950 48.42 
8000 1000 48.82 

9000 10 24.38 
9000 50 33.47 
9000 100 37.97 
9000 150 40.83 
9000 200 42.77 
9000 250 44.62 
9000 300 45.96 
9000 350 47.11 
9000 400 48.24 
9000 450 49.14 
9000 500 50.17 
9000 550 50.73 
9000 600 51.1 
9000 650 51.86 
9000 700 52.52 
9000 750 53.06 
9000 800 53.43 
9000 850 53.78 
9000 900 54.34 
9000 950 54.59 
9000 1000 55.07 

10000 10 27.17 
10000 50 37.29 
10000 100 42.38 
10000 150 45.68 
10000 200 48.09 
10000 250 49.79 
10000 300 51.39 
10000 350 52.55 
10000 400 53.86 
10000 450 55.06 
10000 500 55.54 
10000 550 56.49 
10000 600 57.36 
10000 650 57.92 
10000 700 58.43 
10000 750 59.11 
10000 800 59.65 
10000 850 60.29 
10000 900 60.63 
10000 950 61.15 
10000 1000 61.53 

11000 10 30.03 
11000 50 41.16 
11000 100 46.86 
11000 150 50.55 
11000 200 53.15 
11000 250 55.02 
11000 300 56.75 
11000 350 58.09 
11000 400 59.45 
11000 450 60.42 
11000 500 61.32 
11000 550 62.16 
11000 600 63.1 
11000 650 64.05 
11000 700 64.67 
11000 750 65.16 
11000 800 65.67 
11000 850 66.37 
11000 900 67.0 
11000 950 67.43 
11000 1000 68.06 

12000 10 32.93 
12000 50 45.02 
12000 100 51.48 
12000 150 55.29 
12000 200 58.1 
12000 250 60.57 
12000 300 61.94 
12000 350 63.9 
12000 400 65.47 
12000 450 66.12 
12000 500 67.51 
12000 550 68.15 
12000 600 69.4 
12000 650 70.06 
12000 700 71.05 
12000 750 71.63 
12000 800 72.2 
12000 850 72.77 
12000 900 73.38 
12000 950 74.01 
12000 1000 74.55 

13000 10 35.76 
13000 50 48.82 
13000 100 55.89 
13000 150 60.28 
13000 200 63.25 
13000 250 65.75 
13000 300 67.65 
13000 350 69.72 
13000 400 70.73 
13000 450 72.05 
13000 500 73.39 
13000 550 74.54 
13000 600 75.31 
13000 650 76.31 
13000 700 77.13 
13000 750 77.99 
13000 800 78.68 
13000 850 79.42 
13000 900 80.04 
13000 950 80.88 
13000 1000 81.24 

14000 10 38.58 
14000 50 52.98 
14000 100 60.37 
14000 150 65.26 
14000 200 68.28 
14000 250 71.46 
14000 300 73.05 
14000 350 74.89 
14000 400 76.46 
14000 450 78.11 
14000 500 79.55 
14000 550 80.46 
14000 600 81.79 
14000 650 82.44 
14000 700 83.35 
14000 750 84.34 
14000 800 84.79 
14000 850 85.65 
14000 900 86.5 
14000 950 87.09 
14000 1000 87.78 

15000 10 41.58 
15000 50 57.08 
15000 100 65.65 
15000 150 70.21 
15000 200 73.63 
15000 250 76.6 
15000 300 79.25 
15000 350 80.96 
15000 400 82.61 
15000 450 84.38 
15000 500 85.8 
15000 550 86.67 
15000 600 88.1 
15000 650 89.04 
15000 700 89.82 
15000 750 90.79 
15000 800 91.71 
15000 850 92.3 
15000 900 93.11 
15000 950 93.64 
15000 1000 94.61 

16000 10 44.65 
16000 50 61.3 
16000 100 69.96 
16000 150 75.35 
16000 200 79.42 
16000 250 82.17 
16000 300 84.76 
16000 350 86.53 
16000 400 88.52 
16000 450 90.48 
16000 500 91.79 
16000 550 92.98 
16000 600 94.76 
16000 650 95.73 
16000 700 96.99 
16000 750 97.52 
16000 800 98.66 
16000 850 99.06 
16000 900 99.7 
16000 950 100.67 
16000 1000 101.41 

17000 10 47.79 
17000 50 65.39 
17000 100 74.39 
17000 150 80.3 
17000 200 84.62 
17000 250 87.75 
17000 300 90.43 
17000 350 92.19 
17000 400 93.97 
17000 450 96.03 
17000 500 97.7 
17000 550 99.02 
17000 600 100.15 
17000 650 101.51 
17000 700 102.76 
17000 750 103.75 
17000 800 104.75 
17000 850 105.52 
17000 900 106.61 
17000 950 107.38 
17000 1000 107.97 

18000 10 50.79 
18000 50 69.68 
18000 100 79.36 
18000 150 85.16 
18000 200 89.81 
18000 250 93.52 
18000 300 95.97 
18000 350 98.41 
18000 400 100.73 
18000 450 102.18 
18000 500 104.0 
18000 550 105.5 
18000 600 106.65 
18000 650 108.04 
18000 700 109.18 
18000 750 110.19 
18000 800 111.53 
18000 850 112.25 
18000 900 113.4 
18000 950 114.36 
18000 1000 114.83 

19000 10 53.8 
19000 50 73.87 
19000 100 84.2 
19000 150 90.62 
19000 200 94.92 
19000 250 99.49 
19000 300 101.68 
19000 350 104.21 
19000 400 106.58 
19000 450 108.61 
19000 500 110.86 
19000 550 112.01 
19000 600 113.49 
19000 650 115.12 
19000 700 116.04 
19000 750 117.58 
19000 800 118.01 
19000 850 119.25 
19000 900 120.66 
19000 950 121.25 
19000 1000 122.29 

20000 10 56.96 
20000 50 77.9 
20000 100 88.98 
20000 150 95.57 
20000 200 100.5 
20000 250 104.41 
20000 300 107.76 
20000 350 110.54 
20000 400 112.84 
20000 450 114.97 
20000 500 116.53 
20000 550 118.41 
20000 600 119.77 
20000 650 121.06 
20000 700 122.63 
20000 750 123.85 
20000 800 125.44 
20000 850 125.78 
20000 900 126.92 
20000 950 128.3 
20000 1000 129.24 



==> abstract.txt <==
Hyper-parameters play a major role in the learning and inference process of latent Dirichlet allocation (LDA).
In order to begin the LDA latent variables learning process, these hyper-parameters values need to be pre-determined. 
We propose an extension for LDA that we call 'Latent Dirichlet allocation Gibbs Newton' (LDA-GN), which places non-informative priors over these hyper-parameters and uses Gibbs sampling to learn appropriate values for them. At the heart of LDA-GN is our proposed 'Gibbs-Newton' algorithm, which is a new technique for learning the parameters of multivariate Polya distributions. 
We report Gibbs-Newton performance results compared with two prominent existing approaches to the latter task: Minka's fixed-point iteration method and the Moments method. We then evaluate LDA-GN in two ways: (i) by comparing it with standard LDA in terms of the ability of the resulting topic models to generalize to unseen documents; (ii)  by comparing it with standard LDA in its performance on a binary classification task. 

